Spectral theory of plasmonic resonances in the nonlocal regime

We present a rigorous spectral analysis of plasmonic resonances in the nonlocal regime of spatially dispersive media. We adopt the quasi-static approximation of the hydrodynamic Drude model, which provides an analytically tractable setting to account for nonlocal effects. By reformulating the governing equations as a boundary integral system, we obtain an analytic Fredholm operator pencil that characterizes resonant behaviour. This framework enables the study of nonlocal plasmonic eigenvalues in general bounded Lipschitz domains, together with a corresponding resonant expansion of the scattered field. Our main result reveals a fundamental change in spectral structure: in contrast to the local theory -- which exhibits infinitely many surface plasmon modes and field singularities in domains with corners -- the nonlocal model admits a discrete real spectrum with a single accumulation point at a strictly positive value. Consequently, only finitely many surface plasmon modes exist, and the singular behaviour associated with sharp geometries is regularized. As such, our results show that nonlocality does not merely shift plasmonic resonances but completely reshapes the spectral landscape in a way that provides a mathematically transparent explanation for several nonlocal phenomena previously observed in numerical studies.

==> eps_local.dat <==
1	-2
2	-1.5
3	-1.33333333333333
4	-1.25
5	-1.2
6	-1.16666666666667
7	-1.14285714285714
8	-1.125
9	-1.11111111111111
10	-1.1
11	-1.09090909090909
12	-1.08333333333333
13	-1.07692307692308
14	-1.07142857142857
15	-1.06666666666667
16	-1.0625
17	-1.05882352941176
18	-1.05555555555556
19	-1.05263157894737
20	-1.05
21	-1.04761904761905
22	-1.04545454545455
23	-1.04347826086957
24	-1.04166666666667
25	-1.04
26	-1.03846153846154
27	-1.03703703703704
28	-1.03571428571429
29	-1.03448275862069
30	-1.03333333333333
31	-1.03225806451613
32	-1.03125
33	-1.03030303030303
34	-1.02941176470588
35	-1.02857142857143
36	-1.02777777777778
37	-1.02702702702703
38	-1.02631578947368
39	-1.02564102564103
40	-1.025
41	-1.02439024390244
42	-1.02380952380952
43	-1.02325581395349
44	-1.02272727272727
45	-1.02222222222222
46	-1.02173913043478
47	-1.02127659574468
48	-1.02083333333333
49	-1.02040816326531
50	-1.02
51	-1.01960784313725
52	-1.01923076923077
53	-1.0188679245283
54	-1.01851851851852
55	-1.01818181818182
56	-1.01785714285714
57	-1.01754385964912
58	-1.01724137931034
59	-1.01694915254237
60	-1.01666666666667


==> eps_nonlocal_1.dat <==
1	-1.99632689021385
2	-1.49516189480463
3	-1.32716603556904
4	-1.24246338878389
5	-1.19107866995533
6	-1.15635342872506
7	-1.13114832221262
8	-1.11189367616936
9	-1.09660633689743
10	-1.08409641143146
11	-1.0736066946843
12	-1.06463238293134
13	-1.05682399641567
14	-1.04993190653134
15	-1.04377305212312
16	-1.03821013716821
17	-1.03313817044947
18	-1.02847549200235
19	-1.02415763331422
20	-1.02013301946324
21	-1.01635989921608
22	-1.01280411237441
23	-1.00943743954986
24	-1.00623636450254
25	-1.00318113348179
26	-1.00025503171463
27	-0.997443820604483
28	-0.994735295563534
29	-0.992118935321738
30	-0.989585621373921
31	-0.987127411727456
32	-0.984737357072232
33	-0.982409350374258
34	-0.980138003011563
35	-0.977918542143935
36	-0.975746725187708
37	-0.973618768159482
38	-0.971531285334009
39	-0.969481238185468
40	-0.967465891987544
41	-0.965482778764724
42	-0.963529665536258
43	-0.961604526991188
44	-0.959705521889527
45	-0.957830972609923
46	-0.95597934736504
47	-0.954149244687299
48	-0.952339379853913
49	-0.950548572974155
50	-0.948775738506155
51	-0.94701987600702
52	-0.94528006195024
53	-0.943555442469428
54	-0.941845226908315
55	-0.940148682074375
56	-0.93846512710814
57	-0.936793928892582
58	-0.935134497937386
59	-0.933486284681777
60	-0.931848776167058


==> eps_nonlocal_2.dat <==
1	-1.9269639307688
2	-1.40441735233122
3	-1.21229064583482
4	-1.10306111211846
5	-1.02721883867849
6	-0.96825726663701
7	-0.919099610953191
8	-0.876205322985722
9	-0.837605542369166
10	-0.802117266878748
11	-0.768986153215021
12	-0.737707916130893
13	-0.707932158383638
14	-0.679407416445929
15	-0.651948188111153
16	-0.625414324987595
17	-0.599697698491463
18	-0.574713310771751
19	-0.550393212966549
20	-0.526682248225649
21	-0.503535011241929
22	-0.480913637216837
23	-0.458786167818818
24	-0.437125325839871
25	-0.415907584109205
26	-0.395112449435271
27	-0.374721905822291
28	-0.354719977136916
29	-0.335092380386503
30	-0.315826248460638
31	-0.296909906645099
32	-0.278332691140054
33	-0.260084800667163
34	-0.242157174347929
35	-0.224541390593914
36	-0.207229582919219
37	-0.190214369463889
38	-0.173488793709065
39	-0.157046274356384
40	-0.140880562774201
41	-0.124985706709709
42	-0.109356019219603
43	-0.0939860519657972
44	-0.0788705721778548
45	-0.0640045427081233
46	-0.0493831047054084
47	-0.0350015625138158
48	-0.0208553704692436
49	-0.00694012131747333
50	NaN
51	NaN
52	NaN
53	NaN
54	NaN
55	NaN
56	NaN
57	NaN
58	NaN
59	NaN
60	NaN


==> eps_nonlocal_3.dat <==
1	-1.85481962317327
2	-1.31128644532941
3	-1.09600259792137
4	-0.963897420925529
5	-0.865925926341962
6	-0.785716633992232
7	-0.716233967233278
8	-0.65394358908246
9	-0.596867461897987
10	-0.543805865737951
11	-0.493983776938686
12	-0.446874066914843
13	-0.402102311153559
14	-0.35939240321728
15	-0.318533931008824
16	-0.279361793694041
17	-0.241743018425072
18	-0.20556797630407
19	-0.170744376221698
20	-0.137193063749145
21	-0.104845022874858
22	-0.0736391973814616
23	-0.0435208819699231
24	-0.014440516560686
25	NaN
26	NaN
27	NaN
28	NaN
29	NaN
30	NaN
31	NaN
32	NaN
33	NaN
34	NaN
35	NaN
36	NaN
37	NaN
38	NaN
39	NaN
40	NaN
41	NaN
42	NaN
43	NaN
44	NaN
45	NaN
46	NaN
47	NaN
48	NaN
49	NaN
50	NaN
51	NaN
52	NaN
53	NaN
54	NaN
55	NaN
56	NaN
57	NaN
58	NaN
59	NaN
60	NaN


==> eps_nonlocal_4.dat <==
1	-1.64365796179751
2	-1.04613879188864
3	-0.774268690141921
4	-0.589949580856584
5	-0.445157972609073
6	-0.323566063814563
7	-0.217913006986977
8	-0.124347568907368
9	-0.0405427126907348
10	NaN
11	NaN
12	NaN
13	NaN
14	NaN
15	NaN
16	NaN
17	NaN
18	NaN
19	NaN
20	NaN
21	NaN
22	NaN
23	NaN
24	NaN
25	NaN
26	NaN
27	NaN
28	NaN
29	NaN
30	NaN
31	NaN
32	NaN
33	NaN
34	NaN
35	NaN
36	NaN
37	NaN
38	NaN
39	NaN
40	NaN
41	NaN
42	NaN
43	NaN
44	NaN
45	NaN
46	NaN
47	NaN
48	NaN
49	NaN
50	NaN
51	NaN
52	NaN
53	NaN
54	NaN
55	NaN
56	NaN
57	NaN
58	NaN
59	NaN
60	NaN


==> ffext_local.dat <==
0.3	0.00506584662492659
0.300600300150075	0.005101240573139
0.30120060030015	0.00513689394048379
0.301800900450225	0.00517280907822468
0.3024012006003	0.00520898836408632
0.303001500750375	0.00524543420260769
0.30360180090045	0.00528214902550087
0.304202101050525	0.00531913529201559
0.3048024012006	0.00535639548930932
0.305402701350675	0.00539393213282322
0.30600300150075	0.00543174776666396
0.306603301650825	0.00546984496399159
0.3072036018009	0.00550822632741345
0.307803901950975	0.00554689448938436
0.308404202101051	0.00558585211261312
0.309004502251126	0.00562510189047544
0.309604802401201	0.00566464654743349
0.310205102551276	0.00570448883946203
0.310805402701351	0.00574463155448147
0.311405702851426	0.00578507751279777
0.312006003001501	0.00582582956754942
0.312606303151576	0.0058668906051616
0.313206603301651	0.00590826354580766
0.313806903451726	0.00594995134387807
0.314407203601801	0.0059919569884569
0.315007503751876	0.00603428350380612
0.315607803901951	0.00607693394985765
0.316208104052026	0.00611991142271354
0.316808404202101	0.00616321905515425
0.317408704352176	0.00620686001715526
0.318009004502251	0.00625083751641218
0.318609304652326	0.00629515479887444
0.319209604802401	0.00633981514928782
0.319809904952476	0.00638482189174592
0.320410205102551	0.00643017839025079
0.321010505252626	0.00647588804928279
0.321610805402701	0.00652195431437999
0.322211105552776	0.00656838067272719
0.322811405702851	0.00661517065375483
0.323411705852926	0.00666232782974787
0.324012006003002	0.00670985581646494
0.324612306153077	0.00675775827376781
0.325212606303152	0.00680603890626166
0.325812906453227	0.00685470146394598
0.326413206603302	0.00690374974287659
0.327013506753377	0.00695318758583889
0.327613806903452	0.00700301888303259
0.328214107053527	0.00705324757276809
0.328814407203602	0.00710387764217478
0.329414707353677	0.00715491312792152
0.330015007503752	0.0072063581169494
0.330615307653827	0.00725821674721731
0.331215607803902	0.00731049320846013
0.331815907953977	0.00736319174296032
0.332416208104052	0.00741631664633268
0.333016508254127	0.00746987226832282
0.333616808404202	0.00752386301361971
0.334217108554277	0.00757829334268212
0.334817408704352	0.00763316777257987
0.335417708854427	0.00768849087784961
0.336018009004502	0.00774426729136579
0.336618309154577	0.00780050170522704
0.337218609304652	0.00785719887165806
0.337818909454727	0.00791436360392768
0.338419209604802	0.00797200077728321
0.339019509754877	0.00803011532990136
0.339619809904952	0.00808871226385627
0.340220110055028	0.00814779664610478
0.340820410205103	0.00820737360948949
0.341420710355178	0.00826744835375977
0.342021010505253	0.00832802614661135
0.342621310655328	0.00838911232474456
0.343221610805403	0.00845071229494189
0.343821910955478	0.0085128315351651
0.344422211105553	0.00857547559567231
0.345022511255628	0.00863865010015556
0.345622811405703	0.00870236074689927
0.346223111555778	0.00876661330995977
0.346823411705853	0.00883141364036684
0.347423711855928	0.00889676766734727
0.348024012006003	0.00896268139957107
0.348624312156078	0.00902916092642093
0.349224612306153	0.0090962124192852
0.349824912456228	0.00916384213287509
0.350425212606303	0.00923205640656639
0.351025512756378	0.0093008616657665
0.351625812906453	0.00937026442330713
0.352226113056528	0.00944027128086315
0.352826413206603	0.00951088893039849
0.353426713356678	0.00958212415563924
0.354027013506753	0.00965398383357486
0.354627313656828	0.009726474935988
0.355227613806903	0.00979960453101352
0.355827913956978	0.00987337978472742
0.356428214107053	0.00994780796276625
0.357028514257129	0.0100228964319778
0.357628814407204	0.0100986526621035
0.358229114557279	0.0101750842274938
0.358829414707354	0.0102521988088561
0.359429714857429	0.010330004195038
0.360030015007504	0.0104085082848437
0.360630315157579	0.0104877190888875
0.361230615307654	0.0105676447314828
0.361830915457729	0.0106482934525684
0.362431215607804	0.0107296736096735
0.363031515757879	0.0108117936799204
0.363631815907954	0.0108946622620681
0.364232116058029	0.0109782880785961
0.364832416208104	0.0110626799778295
0.365432716358179	0.0111478469361072
0.366033016508254	0.0112337980599937
0.366633316658329	0.0113205425885344
0.367233616808404	0.0114080898955577
0.367833916958479	0.0114964494920231
0.368434217108554	0.011585631028417
0.369034517258629	0.0116756442971972
0.369634817408704	0.0117664992352875
0.370235117558779	0.0118582059266236
0.370835417708854	0.0119507746047506
0.371435717858929	0.0120442156554747
0.372036018009004	0.0121385396195693
0.372636318159079	0.0122337571955373
0.373236618309155	0.0123298792424306
0.37383691845923	0.0124269167827287
0.374437218609305	0.012524881005277
0.37503751875938	0.0126237832682874
0.375637818909455	0.0127236351024009
0.37623811905953	0.0128244482138157
0.376838419209605	0.0129262344874812
0.37743871935968	0.0130290059903595
0.378039019509755	0.0131327749747566
0.37863931965983	0.0132375538817242
0.379239619809905	0.0133433553445351
0.37983991995998	0.0134501921922321
0.380440220110055	0.0135580774532544
0.38104052026013	0.0136670243591417
0.381640820410205	0.0137770463483185
0.38224112056028	0.0138881570699605
0.382841420710355	0.0140003703879462
0.38344172086043	0.0141137003848936
0.384042021010505	0.0142281613662861
0.38464232116058	0.014343767864689
0.385242621310655	0.0144605346440591
0.38584292146073	0.0145784767041496
0.386443221610805	0.0146976092850127
0.38704352176088	0.0148179478716024
0.387643821910955	0.0149395081984806
0.388244122061031	0.0150623062546278
0.388844422211106	0.015186358288363
0.389444722361181	0.0153116808123734
0.390045022511256	0.0154382906088587
0.390645322661331	0.0155662047347917
0.391245622811406	0.0156954405272991
0.391845922961481	0.0158260156091646
0.392446223111556	0.0159579478944584
0.393046523261631	0.0160912555942962
0.393646823411706	0.0162259572227306
0.394247123561781	0.0163620716027794
0.394847423711856	0.0164996178725931
0.395447723861931	0.0166386154917664
0.396048024012006	0.0167790842477974
0.396648324162081	0.0169210442626974
0.397248624312156	0.0170645159997569
0.397848924462231	0.0172095202704711
0.398449224612306	0.0173560782416286
0.399049524762381	0.0175042114425694
0.399649824912456	0.0176539417726157
0.400250125062531	0.0178052915086797
0.400850425212606	0.0179582833130542
0.401450725362681	0.0181129402413916
0.402051025512756	0.018269285750874
0.402651325662831	0.0184273437085831
0.403251625812906	0.0185871384000715
0.403851925962981	0.0187486945381457
0.404452226113057	0.0189120372718617
0.405052526263132	0.0190771921957431
0.405652826413207	0.0192441853592261
0.406253126563282	0.019413043276338
0.406853426713357	0.0195837929356163
0.407453726863432	0.0197564618102742
0.408054027013507	0.0199310778686211
0.408654327163582	0.0201076695847441
0.409254627313657	0.0202862659494584
0.409854927463732	0.0204668964815343
0.410455227613807	0.0206495912392092
0.411055527763882	0.0208343808319921
0.411655827913957	0.02102129643277
0.412256128064032	0.0212103697902242
0.412856428214107	0.0214016332415661
0.413456728364182	0.0215951197256019
0.414057028514257	0.0217908627961357
0.414657328664332	0.0219888966357207
0.415257628814407	0.0221892560697704
0.415857928964482	0.0223919765810382
0.416458229114557	0.0225970943244784
0.417058529264632	0.022804646142499
0.417658829414707	0.0230146695806191
0.418259129564782	0.0232272029035419
0.418859429714857	0.0234422851116567
0.419459729864932	0.0236599559579834
0.420060030015007	0.0238802559655722
0.420660330165083	0.024103226445373
0.421260630315158	0.0243289095145889
0.421860930465233	0.0245573481155288
0.422461230615308	0.0247885860349747
0.423061530765383	0.0250226679240798
0.423661830915458	0.0252596393188143
0.424262131065533	0.0254995466609748
0.424862431215608	0.0257424373197777
0.425462731365683	0.0259883596140523
0.426063031515758	0.0262373628350553
0.426663331665833	0.0264894972699235
0.427263631815908	0.0267448142257892
0.427863931965983	0.0270033660545759
0.428464232116058	0.0272652061784986
0.429064532266133	0.0275303891162906
0.429664832416208	0.0277989705101812
0.430265132566283	0.0280710071536481
0.430865432716358	0.0283465570199711
0.431465732866433	0.0286256792916121
0.432066033016508	0.0289084343904502
0.432666333166583	0.0291948840088994
0.433266633316658	0.0294850911419396
0.433866933466733	0.0297791201200894
0.434467233616808	0.0300770366433555
0.435067533766883	0.030378907816189
0.435667833916958	0.0306848021834841
0.436268134067033	0.0309947897676556
0.436868434217109	0.0313089421068297
0.437468734367184	0.0316273322941898
0.438069034517259	0.0319500350185138
0.438669334667334	0.0322771266059473
0.439269634817409	0.0326086850630538
0.439869934967484	0.0329447901211874
0.440470235117559	0.0332855232822346
0.441070535267634	0.0336309678657733
0.441670835417709	0.0339812090576996
0.442271135567784	0.0343363339603749
0.442871435717859	0.0346964316443464
0.443471735867934	0.0350615932017
0.444072036018009	0.0354319118011021
0.444672336168084	0.0358074827445935
0.445272636318159	0.0361884035261979
0.445872936468234	0.0365747738924126
0.446473236618309	0.0369666959046495
0.447073536768384	0.0373642740036994
0.447673836918459	0.0377676150762949
0.448274137068534	0.038176828523848
0.448874437218609	0.0385920263334477
0.449474737368684	0.0390133231511987
0.450075037518759	0.0394408363579923
0.450675337668834	0.0398746861478014
0.451275637818909	0.0403149956085951
0.451875937968984	0.0407618908059741
0.45247623811906	0.041215500869632
0.453076538269135	0.0416759580827512
0.45367683841921	0.0421433979744479
0.454277138569285	0.0426179594153855
0.45487743871936	0.0430997847166807
0.455477738869435	0.0435890197322329
0.45607803901951	0.044085813964611
0.456678339169585	0.0445903206746418
0.45727863931966	0.0451026969948462
0.457878939469735	0.0456231040468796
0.45847923961981	0.0461517070631374
0.459079539769885	0.0466886755126953
0.45967983991996	0.0472341832317626
0.460280140070035	0.0477884085588319
0.46088044022011	0.048351534474721
0.461480740370185	0.0489237487477085
0.46208104052026	0.0495052440839766
0.462681340670335	0.0500962182835834
0.46328164082041	0.0506968744021969
0.463881940970485	0.0513074209188364
0.46448224112056	0.0519280719098753
0.465082541270635	0.0525590472295745
0.46568284142071	0.0532005726974276
0.466283141570785	0.0538528802926115
0.46688344172086	0.0545162083558531
0.467483741870935	0.0551908017990345
0.468084042021011	0.0558769123228793
0.468684342171086	0.0565747986430744
0.469284642321161	0.0572847267252054
0.469884942471236	0.0580069700288976
0.470485242621311	0.0587418097615759
0.471085542771386	0.0594895351422807
0.471685842921461	0.0602504436759942
0.472286143071536	0.0610248414389597
0.472886443221611	0.0618130433754974
0.473486743371686	0.0626153736068492
0.474087043521761	0.0634321657526119
0.474687343671836	0.0642637632653463
0.475287643821911	0.0651105197789835
0.475887943971986	0.0659727994716799
0.476488244122061	0.0668509774438081
0.477088544272136	0.0677454401118096
0.477688844422211	0.0686565856186724
0.478289144572286	0.0695848242618378
0.478889444722361	0.0705305789393872
0.479489744872436	0.0714942856154033
0.480090045022511	0.0724763938054533
0.480690345172586	0.0734773670831912
0.481290645322661	0.0744976836091336
0.481890945472736	0.0755378366827238
0.482491245622811	0.0765983353188597
0.483091545772886	0.0776797048501332
0.483691845922961	0.0787824875560915
0.484292146073037	0.0799072433209192
0.484892446223112	0.0810545503210074
0.485492746373187	0.082225005743975
0.486093046523262	0.0834192265407904
0.486693346673337	0.0846378502127428
0.487293646823412	0.08588153563512
0.487893946973487	0.0871509639195536
0.488494247123562	0.0884468393171216
0.489094547273637	0.089769890164413
0.489694847423712	0.0911208698749097
0.490295147573787	0.0925005579781695
0.490895447723862	0.0939097612094632
0.491495747873937	0.0953493146526766
0.492096048024012	0.0968200829394663
0.492696348174087	0.0983229615078521
0.493296648324162	0.0998588779236253
0.493896948474237	0.101428793268179
0.494497248624312	0.103033703596589
0.495097548774387	0.104674641470037
0.495697848924462	0.106352677566921
0.496298149074537	0.108068922377302
0.496898449224612	0.109824527985639
0.497498749374687	0.111620689947089
0.498099049524762	0.113458649263017
0.498699349674837	0.115339694461755
0.499299649824912	0.117265163791029
0.499899949974987	0.119236447528961
0.500500250125062	0.121254990421004
0.501100550275138	0.123322294250694
0.501700850425213	0.125439920552674
0.502301150575288	0.127609493477026
0.502901450725363	0.129832702814612
0.503501750875438	0.132111307193833
0.504102051025513	0.13444713745996
0.504702351175588	0.136842100249024
0.505302651325663	0.139298181769145
0.505902951475738	0.141817451803126
0.506503251625813	0.144402067947224
0.507103551775888	0.147054280102077
0.507703851925963	0.149776435233071
0.508304152076038	0.152570982418711
0.508904452226113	0.155440478207029
0.509504752376188	0.158387592301649
0.510105052526263	0.161415113600837
0.510705352676338	0.164525956614717
0.511305652826413	0.167723168287915
0.511905952976488	0.171009935257052
0.512506253126563	0.174389591574988
0.513106553276638	0.177865626936334
0.513706853426713	0.181441695441632
0.514307153576788	0.185121624940803
0.514907453726863	0.188909426999881
0.515507753876938	0.192809307538874
0.516108054027014	0.196825678192739
0.516708354177088	0.200963168452011
0.517308654327164	0.205226638644662
0.517908954477239	0.209621193826218
0.518509254627314	0.2141521986513
0.519109554777389	0.218825293306332
0.519709854927464	0.22364641059058
0.520310155077539	0.22862179424076
0.520910455227614	0.233758018603385
0.521510755377689	0.239062009768969
0.522111055527764	0.244541068293087
0.522711355677839	0.250202893641442
0.523311655827914	0.256055610509508
0.523911955977989	0.262107797182227
0.524512256128064	0.268368516115787
0.525112556278139	0.274847346941921
0.525712856428214	0.281554422115643
0.526313156578289	0.288500465450195
0.526913456728364	0.295696833808444
0.527513756878439	0.303155562248421
0.528114057028514	0.310889412952542
0.528714357178589	0.31891192830565
0.529314657328664	0.327237488527026
0.529914957478739	0.335881374306287
0.530515257628814	0.344859834943555
0.531115557778889	0.354190162550956
0.531715857928964	0.363890772936469
0.53231615807904	0.373981293863218
0.532916458229115	0.384482661458899
0.53351675837919	0.395417225642181
0.534117058529265	0.406808865537544
0.53471735867934	0.418683115968612
0.535317658829415	0.431067306254983
0.53591795897949	0.443990712691085
0.536518259129565	0.457484726260695
0.53711855927964	0.47158303734085
0.537718859429715	0.486321839377678
0.53831915957979	0.501740053778967
0.538919459729865	0.517879578569421
0.53951975987994	0.534785563700878
0.540120060030015	0.552506716308805
0.54072036018009	0.571095639667032
0.541320660330165	0.590609210125477
0.54192096048024	0.61110899693303
0.542521260630315	0.632661730564641
0.54312156078039	0.655339826005919
0.543721860930465	0.679221968421051
0.54432216108054	0.704393769766379
0.544922461230615	0.730948506242828
0.54552276138069	0.758987948042107
0.546123061530765	0.788623294679075
0.54672336168084	0.819976231368689
0.547323661830915	0.85318012446604
0.54792396198099	0.888381377020936
0.548524262131066	0.92574096910016
0.549124562281141	0.965436211818983
0.549724862431216	1.00766274914164
0.550325162581291	1.05263684763566
0.550925462731366	1.10059802171329
0.551525762881441	1.151812050733
0.552126063031516	1.20657445499539
0.552726363181591	1.26521451056015
0.553326663331666	1.32809989844135
0.553926963481741	1.39564210273938
0.554527263631816	1.46830269542099
0.555127563781891	1.54660067374561
0.555727863931966	1.63112105096849
0.556328164082041	1.72252494344782
0.556928464232116	1.82156144952639
0.557528764382191	1.92908167988141
0.558129064532266	2.04605537832446
0.558729364682341	2.17359066981065
0.559329664832416	2.31295759295858
0.559929964982491	2.4656162227733
0.560530265132566	2.63325037138522
0.561130565282641	2.81780807697283
0.561730865432716	3.02155036023506
0.562331165582791	3.24711004938342
0.562931465732866	3.49756285086929
0.563531765882942	3.77651326844481
0.564132066033016	4.0881984263958
0.564732366183092	4.43761328224315
0.565332666333167	4.83066101207156
0.565932966483242	5.27433230864707
0.566533266633317	5.7769165595648
0.567133566783392	6.34824566732908
0.567733866933467	6.99996639595818
0.568334167083542	7.74582743925731
0.568934467233617	8.60194929945773
0.569534767383692	9.58701266723963
0.570135067533767	10.7222452033861
0.570735367683842	12.0309945085558
0.571335667833917	13.5375312824568
0.571935967983992	15.2645211551806
0.572536268134067	17.2283549531084
0.573136568284142	19.4313370743855
0.573736868434217	21.8498853161766
0.574337168584292	24.4189746711703
0.574937468734367	27.0158735876756
0.575537768884442	29.4510789010986
0.576138069034517	31.4791811852034
0.576738369184592	32.8409567890864
0.577338669334667	33.3331539218476
0.577938969484742	32.8780186644262
0.578539269634817	31.5527269958116
0.579139569784892	29.5595142962893
0.579739869934967	27.1561911885441
0.580340170085043	24.5868108819083
0.580940470235118	22.0400191569121
0.581540770385193	19.638344414667
0.582141070535268	17.4471540496447
0.582741370685343	15.4906999871283
0.583341670835418	13.7674713630055
0.583941970985493	12.2618560806234
0.584542271135568	10.9518788694316
0.585142571285643	9.8138438927625
0.585742871435718	8.82486280797966
0.586343171585793	7.96406440358713
0.586943471735868	7.21303881174406
0.587543771885943	6.55586784834966
0.588144072036018	5.97895174325693
0.588744372186093	5.47075176646503
0.589344672336168	5.02151312165723
0.589944972486243	4.62300034792128
0.590545272636318	4.26825943359391
0.591145572786393	3.95141113620892
0.591745872936468	3.66747507073837
0.592346173086543	3.41222186166417
0.592946473236618	3.18204982509838
0.593546773386693	2.97388255670478
0.594147073536768	2.78508406098401
0.594747373686843	2.61338845728892
0.595347673836918	2.45684172847209
0.595947973986994	2.31375338626914
0.596548274137068	2.18265629083864
0.597148574287144	2.06227317381003
0.597748874437219	1.95148867615624
0.598349174587294	1.84932592916081
0.598949474737369	1.75492688484035
0.599549774887444	1.6675357475569
0.600150075037519	1.58648497684275
0.600750375187594	1.51118342754843
0.601350675337669	1.44110627144207
0.601950975487744	1.37578640776048
0.602551275637819	1.31480712173624
0.603151575787894	1.25779579208104
0.603751875937969	1.20441848263044
0.604352176088044	1.15437528133214
0.604952476238119	1.10739627268116
0.605552776388194	1.06323804852993
0.606153076538269	1.02168067769851
0.606753376688344	0.982525067603097
0.607353676838419	0.945590661705862
0.607953976988494	0.910713425372858
0.608554277138569	0.877744080032557
0.609154577288644	0.846546551620971
0.609754877438719	0.816996604394833
0.610355177588794	0.788980635465157
0.610955477738869	0.762394608993517
0.611555777888944	0.73714311201755
0.61215607803902	0.713138516426262
0.612756378189095	0.690300233768425
0.61335667833917	0.668554051411988
0.613956978489245	0.647831540133326
0.61455727863932	0.628069524545686
0.615157578789395	0.609209608912671
0.61575787893947	0.591197751866295
0.616358179089545	0.573983884383898
0.61695847923962	0.55752156609652
0.617558779389695	0.541767675620043
0.61815907953977	0.526682131134313
0.618759379689845	0.512227637897778
0.61935967983992	0.498369459785295
0.619959979989995	0.485075212284535
0.62056028014007	0.472314674688828
0.621160580290145	0.46005961948764
0.62176088044022	0.44828365718606
0.622361180590295	0.436962094985661
0.62296148074037	0.426071807935254
0.623561780890445	0.415591121314643
0.62416208104052	0.405499703150186
0.624762381190595	0.39577846588049
0.62536268134067	0.386409476295893
0.625962981490745	0.377375872968275
0.62656328164082	0.368661790470017
0.627163581790895	0.360252289753556
0.62776388194097	0.352133294127556
0.628364182091045	0.344291530322909
0.628964482241121	0.336714474192675
0.629564782391196	0.329390300635351
0.630165082541271	0.32230783737123
0.630765382691346	0.31545652223761
0.631365682841421	0.308826363700795
0.631965982991496	0.30240790431161
0.632566283141571	0.29619218685691
0.633166583291646	0.290170722982711
0.633766883441721	0.28433546408525
0.634367183591796	0.278678774284997
0.634967483741871	0.273193405315343
0.635567783891946	0.267872473172817
0.636168084042021	0.262709436389319
0.636768384192096	0.257698075799085
0.637368684342171	0.252832475684267
0.637968984492246	0.248107006192984
0.638569284642321	0.24351630693282
0.639169584792396	0.239055271650964
0.639769884942471	0.234719033919655
0.640370185092546	0.230502953752346
0.640970485242621	0.226402605082198
0.641570785392696	0.222413764040056
0.642171085542771	0.21853239797421
0.642771385692846	0.214754655158832
0.643371685842921	0.211076855142242
0.643971985992996	0.207495479690008
0.644572286143071	0.204007164281391
0.645172586293147	0.200608690120895
0.645772886443222	0.197296976629606
0.646373186593297	0.194069074383705
0.646973486743372	0.190922158470018
0.647573786893447	0.187853522230712
0.648174087043522	0.184860571371344
0.648774387193597	0.181940818408362
0.649374687343672	0.17909187743391
0.649974987493747	0.176311459177408
0.650575287643822	0.17359736634484
0.651175587793897	0.170947489218083
0.651775887943972	0.168359801497815
0.652376188094047	0.165832356374746
0.652976488244122	0.163363282814962
0.653576788394197	0.160950782046148
0.654177088544272	0.158593124232391
0.654777388694347	0.15628864532609
0.655377688844422	0.154035744086278
0.655977988994497	0.15183287925339
0.656578289144572	0.149678566871165
0.657178589294647	0.147571377746999
0.657778889444722	0.14550993504264
0.658379189594797	0.143492911987622
0.658979489744872	0.141519029708366
0.659579789894947	0.139587055166305
0.660180090045023	0.137695799198815
0.660780390195097	0.135844114657163
0.661380690345173	0.134030894635982
0.661980990495248	0.132255070789213
0.662581290645323	0.130515611727694
0.663181590795398	0.128811521493911
0.663781890945473	0.127141838109709
0.664382191095548	0.125505632192976
0.664982491245623	0.123902005639612
0.665582791395698	0.122330090367265
0.666183091545773	0.120789047117561
0.666783391695848	0.119278064313729
0.667383691845923	0.117796356970714
0.667983991995998	0.116343165655053
0.668584292146073	0.114917755491908
0.669184592296148	0.113519415216858
0.669784892446223	0.112147456270141
0.670385192596298	0.110801211931194
0.670985492746373	0.109480036491449
0.671585792896448	0.108183304463483
0.672186093046523	0.106910409824679
0.672786393196598	0.105660765293716
0.673386693346673	0.104433801638247
0.673986993496748	0.103228967012257
0.674587293646823	0.102045726321638
0.675187593796898	0.100883560616632
0.675787893946973	0.0997419665098358
0.676388194097048	0.0986204556185545
0.676988494247124	0.0975185540303448
0.677588794397199	0.0964358017906517
0.678189094547274	0.095371752411496
0.678789394697349	0.09432597240024
0.679389694847424	0.0932980408074899
0.679989994997499	0.092287548793256
0.680590295147574	0.0912940992105335
0.681190595297649	0.0903173062055031
0.681790895447724	0.0893567948336071
0.682391195597799	0.0884122006907746
0.682991495747874	0.0874831695591225
0.683591795897949	0.0865693570664858
0.684192096048024	0.0856704283591588
0.684792396198099	0.0847860577872726
0.685392696348174	0.0839159286022456
0.685992996498249	0.0830597326657863
0.686593296648324	0.082217170169945
0.687193596798399	0.0813879493677356
0.687793896948474	0.0805717863138769
0.688394197098549	0.0797684046152189
0.688994497248624	0.0789775351904425
0.689594797398699	0.0781989160386435
0.690195097548774	0.0774322920164227
0.690795397698849	0.0766774146231314
0.691395697848924	0.0759340417939299
0.691995997999	0.0752019377003352
0.692596298149075	0.0744808725579536
0.69319659829915	0.0737706224410983
0.693796898449225	0.0730709691040159
0.6943971985993	0.0723816998084516
0.694997498749375	0.0717026071572988
0.69559779889945	0.0710334889340861
0.696198099049525	0.0703741479480732
0.6967983991996	0.0697243918847276
0.697398699349675	0.0690840331613737
0.69799899949975	0.0684528887878079
0.698599299649825	0.067830780231687
0.6991995997999	0.0672175332885028
0.699799899949975	0.0666129779559649
0.70040020010005	0.0660169483126239
0.701000500250125	0.0654292824005688
0.7016008004002	0.0648498221120454
0.702201100550275	0.0642784130798453
0.70280140070035	0.0637149045713234
0.703401700850425	0.0631591493859071
0.7040020010005	0.0626110037559661
0.704602301150575	0.0620703272509167
0.70520260130065	0.0615369826844422
0.705802901450725	0.0610108360247124
0.7064032016008	0.060491756307493
0.707003501750875	0.0599796155520381
0.707603801900951	0.0594742886796648
0.708204102051025	0.0589756534349128
0.708804402201101	0.0584835903091952
0.709404702351176	0.0579979824668502
0.710005002501251	0.0575187156735097
0.710605302651326	0.0570456782266996
0.711205602801401	0.056578760888595
0.711805902951476	0.0561178568208521
0.712406203101551	0.0556628615214454
0.713006503251626	0.0552136727634391
0.713606803401701	0.0547701905356249
0.714207103551776	0.0543323169849626
0.714807403701851	0.0538999563607596
0.715407703851926	0.0534730149605312
0.716008004002001	0.0530514010774829
0.716608304152076	0.0526350249495585
0.717208604302151	0.0522237987100041
0.717808904452226	0.0518176363393922
0.718409204602301	0.0514164536190608
0.719009504752376	0.0510201680859173
0.719609804902451	0.0506286989885624
0.720210105052526	0.0502419672446911
0.720810405202601	0.049859895399727
0.721410705352676	0.049482407586649
0.722011005502751	0.0491094294869743
0.722611305652826	0.0487408882928546
0.723211605802901	0.0483767126702549
0.723811905952976	0.0480168327231752
0.724412206103052	0.0476611799588842
0.725012506253127	0.0473096872541311
0.725612806403202	0.0469622888223042
0.726213106553277	0.0466189201815072
0.726813406703352	0.0462795181235223
0.727413706853427	0.0459440206836332
0.728014007003502	0.0456123671112808
0.728614307153577	0.045284497841524
0.729214607303652	0.0449603544672837
0.729814907453727	0.0446398797123407
0.730415207603802	0.0443230174050692
0.731015507753877	0.0440097124528792
0.731615807903952	0.043699910817348
0.732216108054027	0.0433935594900189
0.732816408204102	0.0430906064688478
0.733416708354177	0.0427910007352754
0.734017008504252	0.0424946922319092
0.734617308654327	0.0422016318407946
0.735217608804402	0.041911771362258
0.735817908954477	0.0416250634943056
0.736418209104552	0.0413414618125593
0.737018509254627	0.0410609207507159
0.737618809404702	0.0407833955815127
0.738219109554777	0.0405088423981848
0.738819409704852	0.0402372180964003
0.739419709854927	0.0399684803566575
0.740020010005003	0.0397025876271336
0.740620310155077	0.039439499106969
0.741220610305153	0.0391791747299751
0.741820910455228	0.0389215751487558
0.742421210605303	0.0386666617192261
0.743021510755378	0.0384143964855216
0.743621810905453	0.0381647421652841
0.744222111055528	0.0379176621353132
0.744822411205603	0.0376731204175756
0.745422711355678	0.0374310816655586
0.746023011505753	0.0371915111509614
0.746623311655828	0.0369543747507124
0.747223611805903	0.0367196389343039
0.747823911955978	0.0364872707514371
0.748424212106053	0.036257237819965
0.749024512256128	0.0360295083141296
0.749624812406203	0.0358040509530812
0.750225112556278	0.0355808349896745
0.750825412706353	0.0353598301995329
0.751425712856428	0.0351410068703745
0.752026013006503	0.034924335791591
0.752626313156578	0.0347097882440751
0.753226613306653	0.0344973359902867
0.753826913456728	0.0342869512645549
0.754427213606803	0.0340786067636064
0.755027513756878	0.0338722756373152
0.755627813906953	0.0336679314796697
0.756228114057028	0.0334655483199478
0.756828414207104	0.0332651006140973
0.757428714357179	0.0330665632363152
0.758029014507254	0.0328699114708207
0.758629314657329	0.0326751210038169
0.759229614807404	0.0324821679156354
0.759829914957479	0.0322910286730615
0.760430215107554	0.0321016801218321
0.761030515257629	0.0319140994793039
0.761630815407704	0.0317282643272871
0.762231115557779	0.0315441526050401
0.762831415707854	0.0313617426024215
0.763431715857929	0.0311810129531943
0.764032016008004	0.0310019426284796
0.764632316158079	0.0308245109303563
0.765232616308154	0.0306486974856008
0.765832916458229	0.0304744822395665
0.766433216608304	0.0303018454501965
0.767033516758379	0.0301307676821681
0.767633816908454	0.0299612298011651
0.768234117058529	0.0297932129682749
0.768834417208604	0.0296266986345072
0.769434717358679	0.029461668535431
0.770035017508754	0.0292981046859275
0.770635317658829	0.0291359893750562
0.771235617808904	0.0289753051610305
0.771835917958979	0.0288160348663006
0.772436218109054	0.0286581615727417
0.773036518259129	0.0285016686169444
0.773636818409205	0.0283465395856038
0.77423711855928	0.0281927583110074
0.774837418709355	0.0280403088666166
0.77543771885943	0.0278891755627422
0.776038019009505	0.0277393429423091
0.77663831915958	0.0275907957767101
0.777238619309655	0.027443519061746
0.77783891945973	0.0272974980136489
0.778439219609805	0.0271527180651893
0.77903951975988	0.0270091648618614
0.779639819909955	0.0268668242581487
0.78024012006003	0.0267256823138648
0.780840420210105	0.0265857252905696
0.78144072036018	0.0264469396480579
0.782041020510255	0.0263093120409199
0.78264132066033	0.0261728293151709
0.783241620810405	0.0260374785049495
0.78384192096048	0.0259032468292812
0.784442221110555	0.0257701216889085
0.78504252126063	0.025638090663183
0.785642821410705	0.0255071415070204
0.78624312156078	0.0253772621479155
0.786843421710855	0.025248440683017
0.78744372186093	0.0251206653762593
0.788044022011005	0.0249939246555522
0.78864432216108	0.0248682071100242
0.789244622311156	0.0247435014873213
0.789844922461231	0.0246197966909577
0.790445222611306	0.0244970817777189
0.791045522761381	0.0243753459551144
0.791645822911456	0.0242545785788805
0.792246123061531	0.0241347691505314
0.792846423211606	0.0240159073149569
0.793446723361681	0.0238979828580669
0.794047023511756	0.0237809857044808
0.794647323661831	0.0236649059152611
0.795247623811906	0.0235497336856902
0.795847923961981	0.0234354593430896
0.796448224112056	0.0233220733446803
0.797048524262131	0.0232095662754838
0.797648824412206	0.0230979288462624
0.798249124562281	0.0229871518914988
0.798849424712356	0.022877226367413
0.799449724862431	0.0227681433500163
0.800050025012506	0.0226598940332028
0.800650325162581	0.0225524697268741
0.801250625312656	0.0224458618551013
0.801850925462731	0.0223400619543192
0.802451225612806	0.0222350616715548
0.803051525762881	0.0221308527626879
0.803651825912956	0.0220274270907439
0.804252126063032	0.021924776624218
0.804852426213106	0.0218228934354293
0.805452726363182	0.0217217696989057
0.806053026513257	0.021621397689798
0.806653326663332	0.0215217697823218
0.807253626813407	0.0214228784482289
0.807853926963482	0.0213247162553057
0.808454227113557	0.0212272758658976
0.809054527263632	0.0211305500354622
0.809654827413707	0.0210345316111454
0.810255127563782	0.0209392135303856
0.810855427713857	0.0208445888195411
0.811455727863932	0.020750650592542
0.812056028014007	0.020657392049567
0.812656328164082	0.0205648064757422
0.813256628314157	0.0204728872398636
0.813856928464232	0.020381627793142
0.814457228614307	0.0202910216679697
0.815057528764382	0.0202010624767086
0.815657828914457	0.0201117439104999
0.816258129064532	0.0200230597380942
0.816858429214607	0.0199350038047016
0.817458729364682	0.0198475700308623
0.818059029514757	0.0197607524113362
0.818659329664832	0.0196745450140119
0.819259629814908	0.0195889419788343
0.819859929964982	0.0195039375167506
0.820460230115057	0.019419525908674
0.821060530265133	0.0193357015044658
0.821660830415208	0.019252458721934
0.822261130565283	0.0191697920458494
0.822861430715358	0.0190876960269781
0.823461730865433	0.0190061652811305
0.824062031015508	0.018925194488226
0.824662331165583	0.0188447783913736
0.825262631315658	0.0187649117959683
0.825862931465733	0.0186855895688017
0.826463231615808	0.0186068066371881
0.827063531765883	0.0185285579881051
0.827663831915958	0.0184508386673483
0.828264132066033	0.0183736437786995
0.828864432216108	0.01829696848311
0.829464732366183	0.0182208079978958
0.830065032516258	0.0181451575959468
0.830665332666333	0.0180700126049491
0.831265632816408	0.0179953684066198
0.831865932966483	0.0179212204359539
0.832466233116558	0.0178475641804842
0.833066533266633	0.0177743951795524
0.833666833416708	0.0177017090235932
0.834267133566783	0.0176295013534283
0.834867433716858	0.0175577678595732
0.835467733866933	0.0174865042815549
0.836068034017008	0.0174157064072395
0.836668334167084	0.0173453700721721
0.837268634317158	0.0172754911589261
0.837868934467234	0.0172060655964633
0.838469234617309	0.0171370893595043
0.839069534767384	0.0170685584679087
0.839669834917459	0.0170004689860648
0.840270135067534	0.0169328170222898
0.840870435217609	0.0168655987282385
0.841470735367684	0.0167988102983218
0.842071035517759	0.0167324479691345
0.842671335667834	0.0166665080188912
0.843271635817909	0.0166009867668722
0.843871935967984	0.016535880572877
0.844472236118059	0.016471185836687
0.845072536268134	0.0164068989975359
0.845672836418209	0.0163430165335889
0.846273136568284	0.0162795349614295
0.846873436718359	0.0162164508355544
0.847473736868434	0.0161537607478763
0.848074037018509	0.0160914613272338
0.848674337168584	0.0160295492389096
0.849274637318659	0.0159680211841549
0.849874937468734	0.0159068738997227
0.850475237618809	0.0158461041574063
0.851075537768884	0.0157857087635864
0.85167583791896	0.0157256845587838
0.852276138069034	0.0156660284172201
0.85287643821911	0.0156067372463837
0.853476738369185	0.0155478079866034
0.85407703851926	0.0154892376106278
0.854677338669335	0.0154310231232112
0.85527763881941	0.0153731615607054
0.855877938969485	0.0153156499906582
0.85647823911956	0.0152584855114175
0.857078539269635	0.0152016652517406
0.85767883941971	0.0151451863704108
0.858279139569785	0.0150890460558583
0.85887943971986	0.0150332415257874
0.859479739869935	0.0149777700268086
0.86008004002001	0.0149226288340772
0.860680340170085	0.0148678152509355
0.86128064032016	0.0148133266085623
0.861880940470235	0.0147591602656254
0.86248124062031	0.0147053136079408
0.863081540770385	0.0146517840481358
0.86368184092046	0.0145985690253177
0.864282141070535	0.014545666004747
0.86488244122061	0.0144930724775149
0.865482741370685	0.0144407859602262
0.86608304152076	0.0143888039946864
0.866683341670835	0.014337124147593
0.86728364182091	0.0142857440102318
0.867883941970985	0.014234661198177
0.86848424212106	0.014183873350996
0.869084542271136	0.014133378131958
0.86968484242121	0.0140831732277471
0.870285142571286	0.0140332563481793
0.870885442721361	0.0139836252259233
0.871485742871436	0.0139342776162258
0.872086043021511	0.0138852112966399
0.872686343171586	0.0138364240667579
0.873286643321661	0.0137879137479477
0.873886943471736	0.0137396781830929
0.874487243621811	0.0136917152363363
0.875087543771886	0.0136440227928271
0.875687843921961	0.0135965987584721
0.876288144072036	0.0135494410596893
0.876888444222111	0.0135025476431659
0.877488744372186	0.0134559164756195
0.878089044522261	0.0134095455435615
0.878689344672336	0.0133634328530658
0.879289644822411	0.0133175764295383
0.879889944972486	0.0132719743174918
0.880490245122561	0.0132266245803222
0.881090545272636	0.0131815253000887
0.881690845422711	0.0131366745772971
0.882291145572786	0.0130920705306851
0.882891445722861	0.013047711297012
0.883491745872936	0.0130035950308494
0.884092046023012	0.0129597199043764
0.884692346173086	0.0129160841071768
0.885292646323162	0.012872685846039
0.885892946473237	0.0128295233447586
0.886493246623312	0.012786594843944
0.887093546773387	0.012743898600824
0.887693846923462	0.0127014328890589
0.888294147073537	0.0126591959985528
0.888894447223612	0.0126171862352699
0.889494747373687	0.0125754019210519
0.890095047523762	0.0125338413934385
0.890695347673837	0.0124925030054905
0.891295647823912	0.0124513851256146
0.891895947973987	0.012410486137391
0.892496248124062	0.0123698044394028
0.893096548274137	0.0123293384450683
0.893696848424212	0.0122890865824749
0.894297148574287	0.0122490472942153
0.894897448724362	0.0122092190372264
0.895497748874437	0.0121696002826292
0.896098049024512	0.0121301895155718
0.896698349174587	0.0120909852350742
0.897298649324662	0.0120519859538745
0.897898949474737	0.0120131901982779
0.898499249624812	0.0119745965080071
0.899099549774887	0.0119362034360551
0.899699849924962	0.0118980095485393
0.900300150075038	0.011860013424558
0.900900450225113	0.0118222136560485
0.901500750375188	0.011784608847647
0.902101050525263	0.0117471976165502
0.902701350675338	0.0117099785923793
0.903301650825413	0.0116729504170444
0.903901950975488	0.0116361117446124
0.904502251125563	0.0115994612411749
0.905102551275638	0.0115629975847186
0.905702851425713	0.0115267194649976
0.906303151575788	0.0114906255834065
0.906903451725863	0.011454714652856
0.907503751875938	0.0114189853976489
0.908104052026013	0.0113834365533591
0.908704352176088	0.0113480668667108
0.909304652326163	0.01131287509546
0.909904952476238	0.0112778600082774
0.910505252626313	0.0112430203846322
0.911105552776388	0.0112083550146781
0.911705852926463	0.01117386269914
0.912306153076538	0.0111395422492029
0.912906453226613	0.0111053924864013
0.913506753376688	0.0110714122425108
0.914107053526763	0.0110376003594402
0.914707353676838	0.0110039556891255
0.915307653826913	0.0109704770934253
0.915907953976989	0.0109371634440169
0.916508254127063	0.0109040136222942
0.917108554277138	0.0108710265192663
0.917708854427214	0.0108382010354583
0.918309154577289	0.0108055360808121
0.918909454727364	0.0107730305745892
0.919509754877439	0.0107406834452745
0.920110055027514	0.0107084936304811
0.920710355177589	0.0106764600768566
0.921310655327664	0.01064458173999
0.921910955477739	0.0106128575843202
0.922511255627814	0.0105812865830455
0.923111555777889	0.0105498677180338
0.923711855927964	0.0105185999797344
0.924312156078039	0.0104874823670908
0.924912456228114	0.0104565138874539
0.925512756378189	0.0104256935564969
0.926113056528264	0.0103950203981314
0.926713356678339	0.0103644934444233
0.927313656828414	0.0103341117355114
0.927913956978489	0.0103038743195254
0.928514257128564	0.0102737802525057
0.929114557278639	0.0102438285983241
0.929714857428714	0.0102140184286052
0.930315157578789	0.010184348822649
0.930915457728865	0.0101548188673538
0.931515757878939	0.010125427657141
0.932116058029014	0.0100961742938796
0.93271635817909	0.0100670578868129
0.933316658329165	0.0100380775524847
0.93391695847924	0.0100092324146672
0.934517258629315	0.00998052160428997
0.93511755877939	0.00995194425936852
0.935717858929465	0.00992349952493512
0.93631815907954	0.00989518655296952
0.936918459229615	0.00986700450233076
0.93751875937969	0.00983895253868976
0.938119059529765	0.00981102983446262
0.93871935967984	0.00978323556874476
0.939319659829915	0.00975556892724576
0.93991995997999	0.00972802910222492
0.940520260130065	0.00970061529242768
0.94112056028014	0.00967332670302255
0.941720860430215	0.00964616254553904
0.94232116058029	0.00961912203780597
0.942921460730365	0.00959220440389079
0.94352176088044	0.00956540887403934
0.944122061030515	0.00953873468461645
0.94472236118059	0.00951218107804711
0.945322661330665	0.00948574730275838
0.94592296148074	0.00945943261312189
0.946523261630815	0.00943323626939701
0.94712356178089	0.00940715753767464
0.947723861930965	0.00938119568982171
0.948324162081041	0.00935535000342613
0.948924462231115	0.00932961976174257
0.94952476238119	0.00930400425363861
0.950125062531266	0.0092785027735417
0.950725362681341	0.00925311462138658
0.951325662831416	0.00922783910256328
0.951925962981491	0.00920267552786582
0.952526263131566	0.0091776232134413
0.953126563281641	0.00915268148073966
0.953726863431716	0.009127849656464
0.954327163581791	0.00910312707252138
0.954927463731866	0.00907851306597424
0.955527763881941	0.00905400697899221
0.956128064032016	0.00902960815880465
0.956728364182091	0.00900531595765356
0.957328664332166	0.00898112973274701
0.957928964482241	0.00895704884621315
0.958529264632316	0.00893307266505467
0.959129564782391	0.00890920056110371
0.959729864932466	0.00888543191097743
0.960330165082541	0.00886176609603379
0.960930465232616	0.00883820250232807
0.961530765382691	0.00881474052056969
0.962131065532766	0.00879137954607956
0.962731365682841	0.00876811897874789
0.963331665832917	0.00874495822299241
0.963931965982991	0.0087218966877171
0.964532266133066	0.0086989337862713
0.965132566283142	0.00867606893640927
0.965732866433217	0.00865330156025027
0.966333166583292	0.00863063108423887
0.966933466733367	0.00860805693910593
0.967533766883442	0.00858557855982973
0.968134067033517	0.00856319538559776
0.968734367183592	0.00854090685976873
0.969334667333667	0.00851871242983506
0.969934967483742	0.00849661154738579
0.970535267633817	0.0084746036680698
0.971135567783892	0.00845268825155947
0.971735867933967	0.00843086476151474
0.972336168084042	0.00840913266554749
0.972936468234117	0.00838749143518634
0.973536768384192	0.00836594054584177
0.974137068534267	0.00834447947677166
0.974737368684342	0.00832310771104716
0.975337668834417	0.00830182473551888
0.975937968984492	0.00828063004078354
0.976538269134567	0.00825952312115078
0.977138569284642	0.00823850347461054
0.977738869434717	0.00821757060280056
0.978339169584792	0.00819672401097442
0.978939469734867	0.0081759632079697
0.979539769884942	0.00815528770617666
0.980140070035017	0.00813469702150711
0.980740370185093	0.00811419067336364
0.981340670335167	0.00809376818460919
0.981940970485243	0.00807342908153689
0.982541270635318	0.00805317289384027
0.983141570785393	0.00803299915458367
0.983741870935468	0.00801290740017302
0.984342171085543	0.00799289717032699
0.984942471235618	0.00797296800804824
0.985542771385693	0.00795311945959515
0.986143071535768	0.00793335107445371
0.986743371685843	0.00791366240530977
0.987343671835918	0.00789405300802155
0.987943971985993	0.00787452244159239
0.988544272136068	0.00785507026814383
0.989144572286143	0.0078356960528889
0.989744872436218	0.00781639936410575
0.990345172586293	0.00779717977311148
0.990945472736368	0.00777803685423626
0.991545772886443	0.00775897018479771
0.992146073036518	0.00773997934507551
0.992746373186593	0.00772106391828632
0.993346673336668	0.0077022234905589
0.993946973486743	0.00768345765090943
0.994547273636818	0.00766476599121723
0.995147573786893	0.00764614810620056
0.995747873936969	0.00762760359339273
0.996348174087043	0.00760913205311845
0.996948474237119	0.00759073308847039
0.997548774387194	0.00757240630528601
0.998149074537269	0.00755415131212452
0.998749374687344	0.00753596772024422
0.999349674837419	0.00751785514357994
0.999949974987494	0.0074998131987207
1.00055027513757	0.00748184150488769
1.00115057528764	0.00746393968391236
1.00175087543772	0.00744610736021477
1.00235117558779	0.00742834416078215
1.00295147573787	0.00741064971514767
1.00355177588794	0.00739302365536938
1.00415207603802	0.00737546561600942
1.00475237618809	0.00735797523411334
1.00535267633817	0.00734055214918975
1.00595297648824	0.00732319600318999
1.00655327663832	0.0073059064404882
1.00715357678839	0.0072886831078614
1.00775387693847	0.00727152565446986
1.00835417708854	0.00725443373183762
1.00895447723862	0.00723740699383326
1.00955477738869	0.00722044509665077
1.01015507753877	0.0072035476987906
1.01075537768884	0.00718671446104102
1.01135567783892	0.0071699450464595
1.01195597798899	0.00715323912035433
1.01255627813907	0.00713659635026646
1.01315657828914	0.00712001640595145
1.01375687843922	0.00710349895936159
1.01435717858929	0.00708704368462823
1.01495747873937	0.00707065025804427
1.01555777888944	0.00705431835804678
1.01615807903952	0.00703804766519977
1.01675837918959	0.00702183786217727
1.01735867933967	0.00700568863374632
1.01795897948974	0.00698959966675036
1.01855927963982	0.0069735706500926
1.01915957978989	0.00695760127471965
1.01975987993997	0.00694169123360529
1.02036018009005	0.0069258402217343
1.02096048024012	0.00691004793608661
1.02156078039019	0.0068943140756214
1.02216108054027	0.0068786383412615
1.02276138069035	0.00686302043587787
1.02336168084042	0.00684746006427425
1.0239619809905	0.00683195693317191
1.02456228114057	0.00681651075119456
1.02516258129065	0.00680112122885345
1.02576288144072	0.00678578807853251
1.0263631815908	0.00677051101447373
1.02696348174087	0.0067552897527626
1.02756378189095	0.00674012401131369
1.02816408204102	0.0067250135098564
1.0287643821911	0.00670995796992084
1.02936468234117	0.00669495711482377
1.02996498249125	0.00668001066965476
1.03056528264132	0.00666511836126242
1.0311655827914	0.00665027991824075
1.03176588294147	0.00663549507091567
1.03236618309155	0.00662076355133159
1.03296648324162	0.00660608509323821
1.0335667833917	0.00659145943207729
1.03416708354177	0.0065768863049697
1.03476738369185	0.00656236545070249
1.03536768384192	0.00654789660971605
1.035967983992	0.00653347952409155
1.03656828414207	0.00651911393753826
1.03716858429215	0.00650479959538113
1.03776888444222	0.00649053624454851
1.0383691845923	0.00647632363355986
1.03896948474237	0.00646216151251367
1.03956978489245	0.00644804963307543
1.04017008504252	0.00643398774846572
1.0407703851926	0.00641997561344844
1.04137068534267	0.0064060129843191
1.04197098549275	0.00639209961889323
1.04257128564282	0.00637823527649493
1.0431715857929	0.00636441971794543
1.04377188594297	0.00635065270555185
1.04437218609305	0.00633693400309601
1.04497248624312	0.00632326337582331
1.0455727863932	0.00630964059043183
1.04617308654327	0.00629606541506133
1.04677338669335	0.00628253761928253
1.04737368684342	0.00626905697408641
1.0479739869935	0.00625562325187357
1.04857428714357	0.00624223622644373
1.04917458729365	0.00622889567298532
1.04977488744372	0.00621560136806514
1.0503751875938	0.00620235308961814
1.05097548774387	0.00618915061693723
1.05157578789395	0.00617599373066326
1.05217608804402	0.00616288221277503
1.0527763881941	0.00614981584657938
1.05337668834417	0.00613679441670144
1.05397698849425	0.00612381770907485
1.05457728864432	0.00611088551093219
1.0551775887944	0.00609799761079537
1.05577788894447	0.00608515379846619
1.05637818909455	0.00607235386501698
1.05697848924462	0.00605959760278124
1.0575787893947	0.00604688480534445
1.05817908954477	0.00603421526753494
1.05877938969485	0.00602158878541476
1.05937968984492	0.00600900515627076
1.059979989995	0.00599646417860561
1.06058029014507	0.00598396565212903
1.06118059029515	0.00597150937774898
1.06178089044522	0.00595909515756299
1.0623811905953	0.00594672279484953
1.06298149074537	0.0059343920940595
1.06358179089545	0.00592210286080774
1.06418209104552	0.00590985490186464
1.0647823911956	0.00589764802514778
1.06538269134567	0.00588548203971377
1.06598299149575	0.00587335675574995
1.06658329164582	0.00586127198456635
1.0671835917959	0.00584922753858762
1.06778389194597	0.00583722323134502
1.06838419209605	0.00582525887746857
1.06898449224612	0.00581333429267915
1.0695847923962	0.00580144929378074
1.07018509254627	0.00578960369865271
1.07078539269635	0.00577779732624213
1.07138569284642	0.00576602999655626
1.0719859929965	0.00575430153065492
1.07258629314657	0.00574261175064312
1.07318659329665	0.00573096047966363
1.07378689344672	0.00571934754188962
1.0743871935968	0.00570777276251741
1.07498749374687	0.00569623596775923
1.07558779389695	0.00568473698483609
1.07618809404702	0.00567327564197066
1.0767883941971	0.00566185176838024
1.07738869434717	0.00565046519426977
1.07798899449725	0.00563911575082492
1.07858929464732	0.00562780327020521
1.0791895947974	0.00561652758553721
1.07978989494747	0.00560528853090776
1.08039019509755	0.00559408594135732
1.08099049524762	0.00558291965287327
1.0815907953977	0.00557178950238335
1.08219109554777	0.00556069532774913
1.08279139569785	0.00554963696775949
1.08339169584792	0.00553861426212425
1.083991995998	0.00552762705146773
1.08459229614807	0.00551667517732245
1.08519259629815	0.00550575848212286
1.08579289644822	0.00549487680919912
1.0863931965983	0.00548403000277091
1.08699349674837	0.00547321790794131
1.08759379689845	0.00546244037069074
1.08819409704852	0.00545169723787091
1.0887943971986	0.00544098835719886
1.08939469734867	0.00543031357725104
1.08999499749875	0.00541967274745742
1.09059529764882	0.00540906571809564
1.0911955977989	0.00539849234028523
1.09179589794897	0.0053879524659819
1.09239619809905	0.00537744594797182
1.09299649824912	0.00536697263986596
1.0935967983992	0.00535653239609449
1.09419709854927	0.00534612507190125
1.09479739869935	0.00533575052333822
1.09539769884942	0.00532540860726002
1.0959979989995	0.00531509918131852
1.09659829914957	0.00530482210395742
1.09719859929965	0.00529457723440697
1.09779889944972	0.00528436443267859
1.0983991995998	0.00527418355955967
1.09899949974987	0.00526403447660833
1.09959979989995	0.00525391704614825
1.10020010005002	0.00524383113126353
1.1008004002001	0.00523377659579361
1.10140070035018	0.00522375330432821
1.10200100050025	0.00521376112220231
1.10260130065033	0.00520379991549117
1.1032016008004	0.00519386955100541
1.10380190095048	0.0051839698962861
1.10440220110055	0.00517410081959991
1.10500250125063	0.0051642621899343
1.1056028014007	0.0051544538769927
1.10620310155078	0.00514467575118978
1.10680340170085	0.00513492768364678
1.10740370185093	0.00512520954618676
1.108004002001	0.00511552121133005
1.10860430215108	0.00510586255228958
1.10920460230115	0.00509623344296633
1.10980490245123	0.00508663375794485
1.1104052026013	0.0050770633724887
1.11100550275138	0.00506752216253603
1.11160580290145	0.00505801000469513
1.11220610305153	0.00504852677624005
1.1128064032016	0.00503907235510627
1.11340670335168	0.00502964661988632
1.11400700350175	0.00502024944982552
1.11460730365183	0.00501088072481774
1.1152076038019	0.00500154032540114
1.11580790395198	0.00499222813275399
1.11640820410205	0.00498294402869051
1.11700850425213	0.00497368789565675
1.1176088044022	0.00496445961672648
1.11820910455228	0.00495525907559712
1.11880940470235	0.00494608615658571
1.11940970485243	0.0049369407446249
1.1200100050025	0.00492782272525901
1.12061030515258	0.00491873198464003
1.12121060530265	0.00490966840952372
1.12181090545273	0.00490063188726577
1.1224112056028	0.00489162230581789
1.12301150575288	0.004882639553724
1.12361180590295	0.00487368352011644
1.12421210605303	0.0048647540947122
1.1248124062031	0.00485585116780917
1.12541270635318	0.00484697463028245
1.12601300650325	0.00483812437358062
1.12661330665333	0.00482930028972212
1.1272136068034	0.00482050227129163
1.12781390695348	0.00481173021143641
1.12841420710355	0.0048029840038628
1.12901450725363	0.00479426354283261
1.1296148074037	0.00478556872315962
1.13021510755378	0.00477689944020609
1.13081540770385	0.00476825558987927
1.13141570785393	0.00475963706862799
1.132016008004	0.00475104377343921
1.13261630815408	0.00474247560183461
1.13321660830415	0.00473393245186729
1.13381690845423	0.00472541422211833
1.1344172086043	0.00471692081169358
1.13501750875438	0.00470845212022025
1.13561780890445	0.00470000804784376
1.13621810905453	0.00469158849522437
1.1368184092046	0.00468319336353406
1.13741870935468	0.00467482255445328
1.13801900950475	0.00466647597016777
1.13861930965483	0.00465815351336546
1.1392196098049	0.00464985508723328
1.13981990995498	0.00464158059545406
1.14042021010505	0.0046333299422035
1.14102051025513	0.00462510303214706
1.1416208104052	0.00461689977043694
1.14222111055528	0.00460872006270905
1.14282141070535	0.00460056381508004
1.14342171085543	0.00459243093414431
1.1440220110055	0.00458432132697105
1.14462231115558	0.00457623490110133
1.14522261130565	0.00456817156454519
1.14582291145573	0.00456013122577873
1.1464232116058	0.00455211379374129
1.14702351175588	0.00454411917783255
1.14762381190595	0.00453614728790972
1.14822411205603	0.00452819803428479
1.1488244122061	0.00452027132772164
1.14942471235618	0.00451236707943338
1.15002501250625	0.00450448520107954
1.15062531265633	0.00449662560476338
1.1512256128064	0.00448878820302916
1.15182591295648	0.00448097290885945
1.15242621310655	0.0044731796356725
1.15302651325663	0.00446540829731956
1.1536268134067	0.00445765880808226
1.15422711355678	0.00444993108267
1.15482741370685	0.00444222503621735
1.15542771385693	0.0044345405842815
1.156028014007	0.00442687764283967
1.15662831415708	0.00441923612828662
1.15722861430715	0.00441161595743207
1.15782891445723	0.00440401704749826
1.1584292146073	0.00439643931611742
1.15902951475738	0.00438888268132935
1.15962981490745	0.00438134706157892
1.16023011505753	0.00437383237571367
1.1608304152076	0.00436633854298141
1.16143071535768	0.00435886548302778
1.16203101550775	0.0043514131158939
1.16263131565783	0.00434398136201401
1.1632316158079	0.00433657014221311
1.16383191595798	0.00432917937770463
1.16443221610805	0.00432180899008811
1.16503251625813	0.00431445890134694
1.1656328164082	0.00430712903384604
1.16623311655828	0.00429981931032957
1.16683341670835	0.00429252965391876
1.16743371685843	0.00428525998810962
1.1680340170085	0.00427801023677071
1.16863431715858	0.00427078032414098
1.16923461730865	0.00426357017482755
1.16983491745873	0.00425637971380355
1.1704352176088	0.00424920886640597
1.17103551775888	0.00424205755833349
1.17163581790895	0.00423492571564437
1.17223611805903	0.00422781326475434
1.1728364182091	0.00422072013243452
1.17343671835918	0.00421364624580927
1.17403701850925	0.00420659153235419
1.17463731865933	0.00419955591989403
1.1752376188094	0.00419253933660065
1.17583791895948	0.00418554171099102
1.17643821910955	0.00417856297192516
1.17703851925963	0.00417160304860418
1.1776388194097	0.00416466187056827
1.17823911955978	0.00415773936769473
1.17883941970985	0.00415083547019605
1.17943971985993	0.00414395010861789
1.18004002001	0.00413708321383722
1.18064032016008	0.00413023471706036
1.18124062031016	0.00412340454982107
1.18184092046023	0.00411659264397869
1.18244122061031	0.00410979893171624
1.18304152076038	0.00410302334553855
1.18364182091046	0.00409626581827039
1.18424212106053	0.00408952628305468
1.18484242121061	0.0040828046733506
1.18544272136068	0.00407610092293181
1.18604302151076	0.00406941496588463
1.18664332166083	0.00406274673660625
1.18724362181091	0.00405609616980294
1.18784392196098	0.00404946320048832
1.18844422211106	0.00404284776398153
1.18904452226113	0.00403624979590557
1.18964482241121	0.0040296692321855
1.19024512256128	0.00402310600904674
1.19084542271136	0.00401656006301338
1.19144572286143	0.00401003133090644
1.19204602301151	0.00400351974984223
1.19264632316158	0.00399702525723063
1.19324662331166	0.00399054779077346
1.19384692346173	0.00398408728846279
1.19444722361181	0.00397764368857933
1.19504752376188	0.00397121692969079
1.19564782391196	0.00396480695065024
1.19624812406203	0.00395841369059451
1.19684842421211	0.0039520370889426
1.19744872436218	0.0039456770853941
1.19804902451226	0.00393933361992757
1.19864932466233	0.003933006632799
1.19924962481241	0.00392669606454026
1.19984992496248	0.00392040185595753
1.20045022511256	0.00391412394812979
1.20105052526263	0.00390786228240726
1.20165082541271	0.00390161680040989
1.20225112556278	0.0038953874440259
1.20285142571286	0.0038891741554102
1.20345172586293	0.00388297687698297
1.20405202601301	0.00387679555142816
1.20465232616308	0.00387063012169201
1.20525262631316	0.00386448053098161
1.20585292646323	0.00385834672276344
1.20645322661331	0.00385222864076193
1.20705352676338	0.00384612622895805
1.20765382691346	0.00384003943158784
1.20825412706353	0.00383396819314107
1.20885442721361	0.00382791245835976
1.20945472736368	0.00382187217223686
1.21005502751376	0.00381584728001479
1.21065532766383	0.00380983772718416
1.21125562781391	0.0038038434594823
1.21185592796398	0.00379786442289197
1.21245622811406	0.00379190056364
1.21305652826413	0.00378595182819592
1.21365682841421	0.00378001816327069
1.21425712856428	0.00377409951581529
1.21485742871436	0.00376819583301949
1.21545772886443	0.00376230706231051
1.21605802901451	0.00375643315135168
1.21665832916458	0.00375057404804123
1.21725862931466	0.00374472970051097
1.21785892946473	0.00373890005712499
1.21845922961481	0.00373308506647846
1.21905952976488	0.0037272846773963
1.21965982991496	0.003721498838932
1.22026013006503	0.00371572750036632
1.22086043021511	0.00370997061120612
1.22146073036518	0.00370422812118307
1.22206103051526	0.00369849998025247
1.22266133066533	0.00369278613859206
1.22326163081541	0.00368708654660076
1.22386193096548	0.00368140115489752
1.22446223111556	0.00367572991432015
1.22506253126563	0.00367007277592408
1.22566283141571	0.00366442969098124
1.22626313156578	0.00365880061097887
1.22686343171586	0.0036531854876184
1.22746373186593	0.00364758427281423
1.22806403201601	0.00364199691869268
1.22866433216608	0.00363642337759077
1.22926463231616	0.00363086360205515
1.22986493246623	0.00362531754484096
1.23046523261631	0.00361978515891071
1.23106553276638	0.00361426639743316
1.23166583291646	0.00360876121378229
1.23226613306653	0.0036032695615361
1.23286643321661	0.00359779139447564
1.23346673336668	0.00359232666658381
1.23406703351676	0.0035868753320444
1.23466733366683	0.00358143734524095
1.23526763381691	0.00357601266075573
1.23586793396698	0.00357060123336866
1.23646823411706	0.00356520301805628
1.23706853426713	0.00355981796999072
1.23766883441721	0.00355444604453865
1.23826913456728	0.00354908719726024
1.23886943471736	0.00354374138390819
1.23946973486743	0.00353840856042666
1.24007003501751	0.00353308868295032
1.24067033516758	0.00352778170780328
1.24127063531766	0.00352248759149814
1.24187093546773	0.00351720629073502
1.24247123561781	0.00351193776240051
1.24307153576788	0.00350668196356678
1.24367183591796	0.00350143885149051
1.24427213606803	0.00349620838361201
1.24487243621811	0.00349099051755424
1.24547273636818	0.00348578521112181
1.24607303651826	0.0034805924223001
1.24667333666833	0.00347541210925427
1.24727363681841	0.00347024423032835
1.24787393696848	0.0034650887440443
1.24847423711856	0.00345994560910109
1.24907453726863	0.00345481478437378
1.24967483741871	0.0034496962289126
1.25027513756878	0.00344458990194206
1.25087543771886	0.00343949576286004
1.25147573786893	0.00343441377123687
1.25207603801901	0.00342934388681449
1.25267633816908	0.00342428606950551
1.25327663831916	0.00341924027939237
1.25387693846923	0.00341420647672645
1.25447723861931	0.0034091846219272
1.25507753876938	0.00340417467558127
1.25567783891946	0.00339917659844166
1.25627813906953	0.00339419035142687
1.25687843921961	0.00338921589562005
1.25747873936968	0.00338425319226813
1.25807903951976	0.00337930220278104
1.25867933966983	0.0033743628887308
1.25927963981991	0.00336943521185076
1.25987993996998	0.00336451913403473
1.26048024012006	0.00335961461733621
1.26108054027014	0.00335472162396751
1.26168084042021	0.003349840116299
1.26228114057029	0.00334497005685828
1.26288144072036	0.00334011140832939
1.26348174087044	0.00333526413355199
1.26408204102051	0.00333042819552062
1.26468234117059	0.00332560355738387
1.26528264132066	0.00332079018244363
1.26588294147074	0.00331598803415427
1.26648324162081	0.00331119707612194
1.26708354177089	0.00330641727210375
1.26768384192096	0.003301648586007
1.26828414207104	0.00329689098188848
1.26888444222111	0.00329214442395367
1.26948474237119	0.00328740887655598
1.27008504252126	0.00328268430419607
1.27068534267134	0.00327797067152104
1.27128564282141	0.00327326794332375
1.27188594297149	0.00326857608454205
1.27248624312156	0.00326389506025807
1.27308654327164	0.0032592248356975
1.27368684342171	0.00325456537622887
1.27428714357179	0.00324991664736283
1.27488744372186	0.00324527861475146
1.27548774387194	0.00324065124418753
1.27608804402201	0.00323603450160383
1.27668834417209	0.00323142835307246
1.27728864432216	0.00322683276480414
1.27788894447224	0.00322224770314753
1.27848924462231	0.00321767313458853
1.27908954477239	0.00321310902574958
1.27968984492246	0.00320855534338905
1.28029014507254	0.00320401205440049
1.28089044522261	0.00319947912581202
1.28149074537269	0.00319495652478563
1.28209104552276	0.00319044421861653
1.28269134567284	0.00318594217473247
1.28329164582291	0.00318145036069316
1.28389194597299	0.00317696874418952
1.28449224612306	0.0031724972930431
1.28509254627314	0.00316803597520543
1.28569284642321	0.00316358475875735
1.28629314657329	0.00315914361190841
1.28689344672336	0.00315471250299623
1.28749374687344	0.00315029140048586
1.28809404702351	0.00314588027296915
1.28869434717359	0.00314147908916417
1.28929464732366	0.00313708781791456
1.28989494747374	0.0031327064281889
1.29049524762381	0.00312833488908014
1.29109554777389	0.00312397316980499
1.29169584792396	0.00311962123970328
1.29229614807404	0.00311527906823739
1.29289644822411	0.00311094662499167
1.29349674837419	0.00310662387967181
1.29409704852426	0.00310231080210425
1.29469734867434	0.00309800736223564
1.29529764882441	0.00309371353013222
1.29589794897449	0.00308942927597925
1.29649824912456	0.00308515457008043
1.29709854927464	0.00308088938285734
1.29769884942471	0.00307663368484885
1.29829914957479	0.00307238744671057
1.29889944972486	0.0030681506392143
1.29949974987494	0.00306392323324743
1.30010005002501	0.00305970519981243
1.30070035017509	0.00305549651002626
1.30130065032516	0.00305129713511983
1.30190095047524	0.00304710704643746
1.30250125062531	0.00304292621543636
1.30310155077539	0.00303875461368603
1.30370185092546	0.00303459221286775
1.30430215107554	0.00303043898477408
1.30490245122561	0.00302629490130828
1.30550275137569	0.00302215993448379
1.30610305152576	0.00301803405642374
1.30670335167584	0.00301391723936037
1.30730365182591	0.00300980945563457
1.30790395197599	0.00300571067769529
1.30850425212606	0.00300162087809912
1.30910455227614	0.0029975400295097
1.30970485242621	0.00299346810469724
1.31030515257629	0.00298940507653802
1.31090545272636	0.00298535091801387
1.31150575287644	0.00298130560221169
1.31210605302651	0.00297726910232296
1.31270635317659	0.00297324139164319
1.31330665332666	0.00296922244357151
1.31390695347674	0.00296521223161011
1.31450725362681	0.00296121072936379
1.31510755377689	0.00295721791053948
1.31570785392696	0.00295323374894573
1.31630815407704	0.00294925821849227
1.31690845422711	0.0029452912931895
1.31750875437719	0.00294133294714803
1.31810905452726	0.00293738315457823
1.31870935467734	0.00293344188978973
1.31930965482741	0.00292950912719097
1.31990995497749	0.00292558484128873
1.32051025512756	0.0029216690066877
1.32111055527764	0.00291776159808997
1.32171085542771	0.00291386259029462
1.32231115557779	0.00290997195819725
1.32291145572786	0.00290608967678953
1.32351175587794	0.00290221572115875
1.32411205602801	0.00289835006648739
1.32471235617809	0.00289449268805266
1.32531265632816	0.00289064356122605
1.32591295647824	0.00288680266147295
1.32651325662831	0.00288296996435213
1.32711355677839	0.00287914544551537
1.32771385692846	0.00287532908070702
1.32831415707854	0.00287152084576353
1.32891445722861	0.00286772071661309
1.32951475737869	0.00286392866927514
1.33011505752876	0.00286014467986001
1.33071535767884	0.00285636872456845
1.33131565782891	0.00285260077969125
1.33191595797899	0.00284884082160879
1.33251625812906	0.00284508882679067
1.33311655827914	0.00284134477179526
1.33371685842921	0.00283760863326932
1.33431715857929	0.00283388038794759
1.33491745872936	0.00283016001265235
1.33551775887944	0.0028264474842931
1.33611805902951	0.00282274277986606
1.33671835917959	0.00281904587645386
1.33731865932966	0.00281535675122508
1.33791895947974	0.00281167538143392
1.33851925962981	0.00280800174441974
1.33911955977989	0.00280433581760674
1.33971985992997	0.0028006775785035
1.34032016008004	0.00279702700470269
1.34092046023012	0.00279338407388059
1.34152076038019	0.00278974876379676
1.34212106053027	0.00278612105229368
1.34272136068034	0.00278250091729632
1.34332166083042	0.00277888833681183
1.34392196098049	0.00277528328892909
1.34452226113057	0.00277168575181842
1.34512256128064	0.00276809570373116
1.34572286143072	0.00276451312299932
1.34632316158079	0.00276093798803522
1.34692346173087	0.0027573702773311
1.34752376188094	0.00275380996945881
1.34812406203102	0.00275025704306942
1.34872436218109	0.00274671147689284
1.34932466233117	0.00274317324973752
1.34992496248124	0.00273964234049006
1.35052526263132	0.00273611872811487
1.35112556278139	0.00273260239165381
1.35172586293147	0.00272909331022586
1.35232616308154	0.00272559146302677
1.35292646323162	0.0027220968293287
1.35352676338169	0.0027186093884799
1.35412706353177	0.00271512911990437
1.35472736368184	0.00271165600310148
1.35532766383192	0.00270819001764571
1.35592796398199	0.00270473114318623
1.35652826413207	0.00270127935944664
1.35712856428214	0.00269783464622459
1.35772886443222	0.00269439698339147
1.35832916458229	0.00269096635089209
1.35892946473237	0.00268754272874434
1.35952976488244	0.00268412609703886
1.36013006503252	0.00268071643593874
1.36073036518259	0.00267731372567918
1.36133066533267	0.00267391794656717
1.36193096548274	0.0026705290789812
1.36253126563282	0.00266714710337091
1.36313156578289	0.00266377200025679
1.36373186593297	0.00266040375022986
1.36433216608304	0.00265704233395139
1.36493246623312	0.00265368773215253
1.36553276638319	0.00265033992563407
1.36613306653327	0.00264699889526609
1.36673336668334	0.00264366462198767
1.36733366683342	0.00264033708680658
1.36793396698349	0.00263701627079898
1.36853426713357	0.00263370215510914
1.36913456728364	0.0026303947209491
1.36973486743372	0.00262709394959843
1.37033516758379	0.00262379982240387
1.37093546773387	0.00262051232077909
1.37153576788394	0.00261723142620437
1.37213606803402	0.00261395712022632
1.37273636818409	0.00261068938445757
1.37333666833417	0.00260742820057652
1.37393696848424	0.00260417355032702
1.37453726863432	0.0026009254155181
1.37513756878439	0.00259768377802369
1.37573786893447	0.00259444861978232
1.37633816908454	0.00259121992279687
1.37693846923462	0.00258799766913425
1.37753876938469	0.00258478184092517
1.37813906953477	0.00258157242036382
1.37873936968484	0.00257836938970761
1.37933966983492	0.00257517273127692
1.37993996998499	0.0025719824274548
1.38054027013507	0.00256879846068671
1.38114057028514	0.00256562081348023
1.38174087043522	0.00256244946840484
1.38234117058529	0.00255928440809161
1.38294147073537	0.00255612561523294
1.38354177088544	0.00255297307258232
1.38414207103552	0.00254982676295406
1.38474237118559	0.00254668666922299
1.38534267133567	0.00254355277432425
1.38594297148574	0.00254042506125303
1.38654327163582	0.00253730351306427
1.38714357178589	0.00253418811287244
1.38774387193597	0.00253107884385128
1.38834417208604	0.00252797568923353
1.38894447223612	0.0025248786323107
1.38954477238619	0.00252178765643281
1.39014507253627	0.00251870274500812
1.39074537268634	0.00251562388150293
1.39134567283642	0.0025125510494413
1.39194597298649	0.00250948423240477
1.39254627313657	0.00250642341403221
1.39314657328664	0.00250336857801948
1.39374687343672	0.00250031970811924
1.39434717358679	0.00249727678814071
1.39494747373687	0.00249423980194939
1.39554777388694	0.00249120873346687
1.39614807403702	0.00248818356667057
1.39674837418709	0.0024851642855935
1.39734867433717	0.00248215087432404
1.39794897448724	0.00247914331700568
1.39854927463732	0.0024761415978368
1.39914957478739	0.00247314570107048
1.39974987493747	0.0024701556110142
1.40035017508754	0.00246717131202964
1.40095047523762	0.00246419278853248
1.40155077538769	0.00246122002499212
1.40215107553777	0.00245825300593151
1.40275137568784	0.00245529171592687
1.40335167583792	0.0024523361396075
1.40395197598799	0.00244938626165558
1.40455227613807	0.00244644206680588
1.40515257628814	0.00244350353984561
1.40575287643822	0.00244057066561415
1.40635317658829	0.00243764342900285
1.40695347673837	0.00243472181495485
1.40755377688844	0.00243180580846478
1.40815407703852	0.00242889539457864
1.40875437718859	0.0024259905583935
1.40935467733867	0.00242309128505736
1.40995497748874	0.00242019755976889
1.41055527763882	0.00241730936777724
1.41115557778889	0.00241442669438181
1.41175587793897	0.00241154952493209
1.41235617808904	0.00240867784482739
1.41295647823912	0.00240581163951666
1.41355677838919	0.00240295089449832
1.41415707853927	0.00240009559531998
1.41475737868934	0.00239724572757832
1.41535767883942	0.0023944012769188
1.41595797898949	0.00239156222903555
1.41655827913957	0.00238872856967109
1.41715857928964	0.00238590028461619
1.41775887943972	0.00238307735970961
1.41835917958979	0.00238025978083798
1.41895947973987	0.00237744753393552
1.41955977988995	0.00237464060498392
1.42016008004002	0.00237183898001209
1.4207603801901	0.00236904264509598
1.42136068034017	0.0023662515863584
1.42196098049025	0.00236346578996884
1.42256128064032	0.00236068524214323
1.4231615807904	0.0023579099291438
1.42376188094047	0.00235513983727884
1.42436218109055	0.00235237495290259
1.42496248124062	0.00234961526241496
1.4255627813907	0.00234686075226141
1.42616308154077	0.00234411140893273
1.42676338169085	0.00234136721896488
1.42736368184092	0.00233862816893877
1.427963981991	0.00233589424548014
1.42856428214107	0.00233316543525929
1.42916458229115	0.00233044172499098
1.42976488244122	0.00232772310143421
1.4303651825913	0.00232500955139203
1.43096548274137	0.0023223010617114
1.43156578289145	0.00231959761928297
1.43216608304152	0.00231689921104094
1.4327663831916	0.00231420582396286
1.43336668334167	0.00231151744506945
1.43396698349175	0.00230883406142445
1.43456728364182	0.00230615566013444
1.4351675837919	0.00230348222834864
1.43576788394197	0.00230081375325877
1.43636818409205	0.00229815022209887
1.43696848424212	0.00229549162214513
1.4375687843922	0.00229283794071569
1.43816908454227	0.00229018916517054
1.43876938469235	0.00228754528291128
1.43936968484242	0.00228490628138099
1.4399699849925	0.00228227214806406
1.44057028514257	0.00227964287048603
1.44117058529265	0.0022770184362134
1.44177088544272	0.00227439883285349
1.4423711855928	0.00227178404805427
1.44297148574287	0.00226917406950419
1.44357178589295	0.00226656888493205
1.44417208604302	0.00226396848210677
1.4447723861931	0.00226137284883732
1.44537268634317	0.00225878197297248
1.44597298649325	0.00225619584240074
1.44657328664332	0.0022536144450501
1.4471735867934	0.00225103776888793
1.44777388694347	0.00224846580192083
1.44837418709355	0.00224589853219446
1.44897448724362	0.00224333594779335
1.4495747873937	0.00224077803684081
1.45017508754377	0.00223822478749874
1.45077538769385	0.00223567618796749
1.45137568784392	0.00223313222648567
1.451975987994	0.00223059289133006
1.45257628814407	0.00222805817081541
1.45317658829415	0.00222552805329432
1.45377688844422	0.00222300252715708
1.4543771885943	0.0022204815808315
1.45497748874437	0.0022179652027828
1.45557778889445	0.00221545338151345
1.45617808904452	0.002212946105563
1.4567783891946	0.00221044336350796
1.45737868934467	0.00220794514396166
1.45797898949475	0.00220545143557408
1.45857928964482	0.00220296222703171
1.4591795897949	0.00220047750705743
1.45977988994497	0.00219799726441035
1.46038019009505	0.00219552148788567
1.46098049024512	0.00219305016631455
1.4615807903952	0.00219058328856394
1.46218109054527	0.00218812084353646
1.46278139069535	0.00218566282017029
1.46338169084542	0.00218320920743896
1.4639819909955	0.00218075999435129
1.46458229114557	0.00217831516995118
1.46518259129565	0.00217587472331755
1.46578289144572	0.00217343864356413
1.4663831915958	0.00217100691983938
1.46698349174587	0.00216857954132631
1.46758379189595	0.00216615649724238
1.46818409204602	0.00216373777683936
1.4687843921961	0.00216132336940319
1.46938469234617	0.00215891326425385
1.46998499249625	0.00215650745074521
1.47058529264632	0.00215410591826494
1.4711855927964	0.00215170865623435
1.47178589294647	0.00214931565410825
1.47238619309655	0.00214692690137485
1.47298649324662	0.00214454238755562
1.4735867933967	0.00214216210220516
1.47418709354677	0.00213978603491105
1.47478739369685	0.00213741417529377
1.47538769384692	0.00213504651300653
1.475987993997	0.00213268303773518
1.47658829414707	0.00213032373919804
1.47718859429715	0.00212796860714584
1.47778889444722	0.00212561763136151
1.4783891945973	0.00212327080166014
1.47898949474737	0.00212092810788881
1.47958979489745	0.00211858953992647
1.48019009504752	0.00211625508768384
1.4807903951976	0.00211392474110326
1.48139069534767	0.0021115984901586
1.48199099549775	0.0021092763248551
1.48259129564782	0.0021069582352293
1.4831915957979	0.00210464421134887
1.48379189594797	0.00210233424331254
1.48439219609805	0.00210002832124993
1.48499249624812	0.00209772643532148
1.4855927963982	0.00209542857571829
1.48619309654827	0.00209313473266207
1.48679339669835	0.00209084489640492
1.48739369684842	0.00208855905722932
1.4879939969985	0.00208627720544795
1.48859429714857	0.00208399933140359
1.48919459729865	0.00208172542546903
1.48979489744872	0.00207945547804691
1.4903951975988	0.00207718947956965
1.49099549774887	0.00207492742049932
1.49159579789895	0.00207266929132752
1.49219609804902	0.0020704150825753
1.4927963981991	0.002068164784793
1.49339669834917	0.00206591838856017
1.49399699849925	0.00206367588448547
1.49459729864932	0.00206143726320654
1.4951975987994	0.00205920251538989
1.49579789894947	0.00205697163173081
1.49639819909955	0.00205474460295323
1.49699849924962	0.00205252141980967
1.4975987993997	0.00205030207308105
1.49819909954977	0.00204808655357667
1.49879939969985	0.00204587485213404
1.49939969984993	0.00204366695961879
1.5	0.0020414628669246


==> ffext_nonlocal.dat <==
0.3	0.00437411115773392
0.300600300150075	0.00440382003511388
0.30120060030015	0.00443373698403323
0.301800900450225	0.00446386379611793
0.3024012006003	0.00449420228217386
0.303001500750375	0.00452475427243007
0.30360180090045	0.0045555216167858
0.304202101050525	0.004586506185061
0.3048024012006	0.0046177098672507
0.305402701350675	0.00464913457378298
0.30600300150075	0.00468078223578114
0.306603301650825	0.00471265480532928
0.3072036018009	0.0047447542557423
0.307803901950975	0.00477708258183969
0.308404202101051	0.00480964180022355
0.309004502251126	0.00484243394956079
0.309604802401201	0.00487546109086943
0.310205102551276	0.0049087253078095
0.310805402701351	0.00494222870697803
0.311405702851426	0.00497597341820893
0.312006003001501	0.00500996159487696
0.312606303151576	0.00504419541420666
0.313206603301651	0.00507867707758585
0.313806903451726	0.00511340881088415
0.314407203601801	0.00514839286477595
0.315007503751876	0.00518363151506883
0.315607803901951	0.00521912706303674
0.316208104052026	0.0052548818357584
0.316808404202101	0.00529089818646099
0.317408704352176	0.00532717849486904
0.318009004502251	0.00536372516755893
0.318609304652326	0.00540054063831876
0.319209604802401	0.00543762736851383
0.319809904952476	0.00547498784745796
0.320410205102551	0.00551262459279057
0.321010505252626	0.00555054015085962
0.321610805402701	0.0055887370971107
0.322211105552776	0.00562721803648204
0.322811405702851	0.00566598560380615
0.323411705852926	0.00570504246421737
0.324012006003002	0.00574439131356639
0.324612306153077	0.00578403487884067
0.325212606303152	0.00582397591859248
0.325812906453227	0.005864217223373
0.326413206603302	0.00590476161617363
0.327013506753377	0.00594561195287469
0.327613806903452	0.00598677112270086
0.328214107053527	0.00602824204868432
0.328814407203602	0.00607002768813507
0.329414707353677	0.00611213103311935
0.330015007503752	0.0061545551109452
0.330615307653827	0.00619730298465653
0.331215607803902	0.00624037775353479
0.331815907953977	0.0062837825536091
0.332416208104052	0.00632752055817469
0.333016508254127	0.00637159497831978
0.333616808404202	0.00641600906346136
0.334217108554277	0.00646076610188934
0.334817408704352	0.00650586942132024
0.335417708854427	0.00655132238945985
0.336018009004502	0.00659712841457503
0.336618309154577	0.00664329094607539
0.337218609304652	0.00668981347510436
0.337818909454727	0.00673669953514045
0.338419209604802	0.0067839527026084
0.339019509754877	0.00683157659750055
0.339619809904952	0.00687957488400892
0.340220110055028	0.00692795127116773
0.340820410205103	0.00697670951350698
0.341420710355178	0.00702585341171697
0.342021010505253	0.00707538681332425
0.342621310655328	0.00712531361337891
0.343221610805403	0.00717563775515398
0.343821910955478	0.00722636323085636
0.344422211105553	0.00727749408235028
0.345022511255628	0.00732903440189307
0.345622811405703	0.00738098833288381
0.346223111555778	0.00743336007062453
0.346823411705853	0.0074861538630951
0.347423711855928	0.00753937401174131
0.348024012006003	0.00759302487227668
0.348624312156078	0.0076471108554983
0.349224612306153	0.00770163642811712
0.349824912456228	0.00775660611360255
0.350425212606303	0.00781202449304208
0.351025512756378	0.0078678962060161
0.351625812906453	0.00792422595148798
0.352226113056528	0.00798101848871023
0.352826413206603	0.00803827863814649
0.353426713356678	0.00809601128241008
0.354027013506753	0.00815422136721927
0.354627313656828	0.00821291390236976
0.355227613806903	0.00827209396272434
0.355827913956978	0.00833176668922085
0.356428214107053	0.00839193728989768
0.357028514257129	0.00845261104093821
0.357628814407204	0.00851379328773439
0.358229114557279	0.00857548944596914
0.358829414707354	0.00863770500271866
0.359429714857429	0.00870044551757527
0.360030015007504	0.00876371662379003
0.360630315157579	0.00882752402943725
0.361230615307654	0.00889187351859966
0.361830915457729	0.00895677095257591
0.362431215607804	0.0090222222711102
0.363031515757879	0.00908823349364495
0.363631815907954	0.00915481072059651
0.364232116058029	0.00922196013465481
0.364832416208104	0.00928968800210722
0.365432716358179	0.00935800067418747
0.366033016508254	0.00942690458844952
0.366633316658329	0.00949640627016762
0.367233616808404	0.0095665123337629
0.367833916958479	0.00963722948425661
0.368434217108554	0.00970856451875132
0.369034517258629	0.00978052432794023
0.369634817408704	0.0098531158976451
0.370235117558779	0.00992634631038415
0.370835417708854	0.0100002227469694
0.371435717858929	0.0100747524881351
0.372036018009004	0.010149942916198
0.372636318159079	0.0102258015167487
0.373236618309155	0.010302335880377
0.37383691845923	0.0103795537044299
0.374437218609305	0.0104574627948046
0.37503751875938	0.0105360710677761
0.375637818909455	0.0106153865518611
0.37623811905953	0.0106954173897178
0.376838419209605	0.0107761718400842
0.37743871935968	0.0108576582797542
0.378039019509755	0.0109398852055926
0.37863931965983	0.0110228612365908
0.379239619809905	0.0111065951159634
0.37983991995998	0.0111910957132863
0.380440220110055	0.011276372026678
0.38104052026013	0.0113624331850251
0.381640820410205	0.0114492884502523
0.38224112056028	0.0115369472196378
0.382841420710355	0.0116254190281773
0.38344172086043	0.0117147135509942
0.384042021010505	0.0118048406058005
0.38464232116058	0.0118958101554072
0.385242621310655	0.011987632310286
0.38584292146073	0.0120803173311853
0.386443221610805	0.0121738756317979
0.38704352176088	0.0122683177814858
0.387643821910955	0.0123636545080608
0.388244122061031	0.0124598967006229
0.388844422211106	0.0125570554124582
0.389444722361181	0.0126551418639977
0.390045022511256	0.0127541674458376
0.390645322661331	0.0128541437218242
0.391245622811406	0.0129550824322027
0.391845922961481	0.0130569954968341
0.392446223111556	0.0131598950184796
0.393046523261631	0.0132637932861553
0.393646823411706	0.0133687027785585
0.394247123561781	0.0134746361675679
0.394847423711856	0.0135816063218183
0.395447723861931	0.0136896263103535
0.396048024012006	0.0137987094063572
0.396648324162081	0.0139088690909656
0.397248624312156	0.0140201190571631
0.397848924462231	0.0141324732137623
0.398449224612306	0.0142459456894718
0.399049524762381	0.0143605508370537
0.399649824912456	0.014476303237572
0.400250125062531	0.0145932177047352
0.400850425212606	0.0147113092893357
0.401450725362681	0.0148305932837873
0.402051025512756	0.0149510852267645
0.402651325662831	0.0150728009079452
0.403251625812906	0.0151957563728604
0.403851925962981	0.015319967927853
0.404452226113057	0.0154454521451485
0.405052526263132	0.015572225868041
0.405652826413207	0.0157003062161968
0.406253126563282	0.0158297105910795
0.406853426713357	0.0159604566814987
0.407453726863432	0.0160925624692869
0.408054027013507	0.0162260462351066
0.408654327163582	0.0163609265643916
0.409254627313657	0.0164972223534268
0.409854927463732	0.0166349528155687
0.410455227613807	0.0167741374876113
0.411055527763882	0.0169147962363016
0.411655827913957	0.0170569492650071
0.412256128064032	0.0172006171205423
0.412856428214107	0.0173458207001543
0.413456728364182	0.0174925812586764
0.414057028514257	0.0176409204158504
0.414657328664332	0.0177908601638253
0.415257628814407	0.0179424228748343
0.415857928964482	0.0180956313090573
0.416458229114557	0.0182505086226734
0.417058529264632	0.0184070783761076
0.417658829414707	0.0185653645424785
0.418259129564782	0.0187253915162516
0.418859429714857	0.0188871841221048
0.419459729864932	0.0190507676240109
0.420060030015007	0.0192161677345444
0.420660330165083	0.0193834106244183
0.421260630315158	0.019552522932257
0.421860930465233	0.0197235317746131
0.422461230615308	0.0198964647562341
0.423061530765383	0.0200713499805864
0.423661830915458	0.0202482160606447
0.424262131065533	0.0204270921299526
0.424862431215608	0.0206080078539646
0.425462731365683	0.0207909934416759
0.426063031515758	0.0209760796575493
0.426663331665833	0.0211632978337472
0.427263631815908	0.0213526798826777
0.427863931965983	0.0215442583098659
0.428464232116058	0.0217380662271563
0.429064532266133	0.0219341373662597
0.429664832416208	0.0221325060926527
0.430265132566283	0.0223332074198419
0.430865432716358	0.0225362770240018
0.431465732866433	0.0227417512589987
0.432066033016508	0.0229496671718136
0.432666333166583	0.0231600625183732
0.433266633316658	0.0233729757798041
0.433866933466733	0.0235884461791212
0.434467233616808	0.0238065136983654
0.435067533766883	0.0240272190962033
0.435667833916958	0.0242506039260022
0.436268134067033	0.0244767105543976
0.436868434217109	0.0247055821803674
0.437468734367184	0.0249372628548268
0.438069034517259	0.0251717975007632
0.438669334667334	0.0254092319339266
0.439269634817409	0.0256496128840927
0.439869934967484	0.0258929880169183
0.440470235117559	0.0261394059564052
0.441070535267634	0.0263889163079959
0.441670835417709	0.0266415696823177
0.442271135567784	0.0268974177195988
0.442871435717859	0.0271565131147754
0.443471735867934	0.0274189096433161
0.444072036018009	0.0276846621877826
0.444672336168084	0.0279538267651548
0.445272636318159	0.0282264605549413
0.445872936468234	0.0285026219281064
0.446473236618309	0.0287823704768355
0.447073536768384	0.02906576704517
0.447673836918459	0.0293528737605395
0.448274137068534	0.029643754066223
0.448874437218609	0.029938472754767
0.449474737368684	0.0302370960023968
0.450075037518759	0.0305396914044526
0.450675337668834	0.0308463280118852
0.451275637818909	0.0311570763688496
0.451875937968984	0.0314720085514303
0.45247623811906	0.0317911982075433
0.453076538269135	0.0321147205980498
0.45367683841921	0.0324426526391273
0.454277138569285	0.0327750729459416
0.45487743871936	0.0331120618776641
0.455477738869435	0.0334537015838839
0.45607803901951	0.0338000760524613
0.456678339169585	0.0341512711588794
0.45727863931966	0.0345073747171399
0.457878939469735	0.0348684765322646
0.45847923961981	0.0352346684544593
0.459079539769885	0.0356060444349975
0.45967983991996	0.035982700583891
0.460280140070035	0.0363647352294083
0.46088044022011	0.0367522489795131
0.461480740370185	0.0371453447852892
0.46208104052026	0.0375441280064304
0.462681340670335	0.0379487064788681
0.46328164082041	0.0383591905846188
0.463881940970485	0.038775693323935
0.46448224112056	0.039198330389845
0.465082541270635	0.0396272202451756
0.46568284142071	0.0400624842021473
0.466283141570785	0.0405042465046453
0.46688344172086	0.0409526344132681
0.467483741870935	0.0414077782932586
0.468084042021011	0.0418698117054329
0.468684342171086	0.0423388715002231
0.469284642321161	0.0428150979149544
0.469884942471236	0.0432986346744883
0.470485242621311	0.0437896290953589
0.471085542771386	0.0442882321935489
0.471685842921461	0.0447945987960452
0.472286143071536	0.0453088876563272
0.472886443221611	0.0458312615739512
0.473486743371686	0.0463618875183899
0.474087043521761	0.046900936757308
0.474687343671836	0.0474485849894501
0.475287643821911	0.0480050124823353
0.475887943971986	0.0485704042149561
0.476488244122061	0.0491449500256897
0.477088544272136	0.0497288447656401
0.477688844422211	0.0503222884576413
0.478289144572286	0.0509254864611611
0.478889444722361	0.0515386496433517
0.479489744872436	0.0521619945565161
0.480090045022511	0.0527957436222671
0.480690345172586	0.0534401253226579
0.481290645322661	0.0540953743986012
0.481890945472736	0.0547617320558841
0.482491245622811	0.0554394461791186
0.483091545772886	0.0561287715539773
0.483691845922961	0.0568299700980791
0.484292146073037	0.0575433111009152
0.484892446223112	0.0582690714732192
0.485492746373187	0.0590075360062095
0.486093046523262	0.0597589976411477
0.486693346673337	0.0605237577496915
0.487293646823412	0.0613021264255299
0.487893946973487	0.0620944227878289
0.488494247123562	0.0629009752970294
0.489094547273637	0.0637221220835814
0.489694847423712	0.0645582112902155
0.490295147573787	0.0654096014283978
0.490895447723862	0.0662766617496351
0.491495747873937	0.0671597726323511
0.492096048024012	0.0680593259850684
0.492696348174087	0.0689757256667006
0.493296648324162	0.0699093879247745
0.493896948474237	0.0708607418524685
0.494497248624312	0.0718302298653901
0.495097548774387	0.0728183081990755
0.495697848924462	0.0738254474282363
0.496298149074537	0.0748521330088564
0.496898449224612	0.0758988658442802
0.497498749374687	0.0769661628765264
0.498099049524762	0.078054557704097
0.498699349674837	0.0791646012276644
0.499299649824912	0.0802968623250725
0.499899949974987	0.0814519285571717
0.500500250125062	0.0826304069061197
0.501100550275138	0.0838329245478537
0.501700850425213	0.0850601296605457
0.502301150575288	0.0863126922709783
0.502901450725363	0.0875913051408717
0.503501750875438	0.0888966846953301
0.504102051025513	0.0902295719957079
0.504702351175588	0.0915907337593379
0.505302651325663	0.0929809634287064
0.505902951475738	0.0944010822928338
0.506503251625813	0.095851940663787
0.507103551775888	0.0973344191114416
0.507703851925963	0.0988494297597922
0.508304152076038	0.100397917648352
0.508904452226113	0.101980862162378
0.509504752376188	0.103599278535943
0.510105052526263	0.105254219432078
0.510705352676338	0.106946776604569
0.511305652826413	0.108678082646221
0.511905952976488	0.110449312828775
0.512506253126563	0.112261687039994
0.513106553276638	0.114116471823812
0.513706853426713	0.116014982529846
0.514307153576788	0.11795858557902
0.514907453726863	0.119948700852472
0.515507753876938	0.121986804211515
0.516108054027014	0.124074430156832
0.516708354177088	0.126213174635831
0.517308654327164	0.128404698007575
0.517908954477239	0.130650728175499
0.518509254627314	0.132953063898804
0.519109554777389	0.135313578294257
0.519709854927464	0.137734222540961
0.520310155077539	0.140217029801634
0.520910455227614	0.142764119374944
0.521510755377689	0.145377701094534
0.522111055527764	0.148060079991612
0.522711355677839	0.150813661239232
0.523311655827914	0.153640955397848
0.523911955977989	0.156544583983268
0.524512256128064	0.159527285379741
0.525112556278139	0.162591921122833
0.525712856428214	0.165741482578652
0.526313156578289	0.168979098048184
0.526913456728364	0.172308040327865
0.527513756878439	0.175731734760068
0.528114057028514	0.17925376781005
0.528714357178589	0.182877896208913
0.529314657328664	0.186608056705594
0.529914957478739	0.190448376474523
0.530515257628814	0.194403184229658
0.531115557778889	0.198477022100081
0.531715857928964	0.202674658327151
0.53231615807904	0.207001100848656
0.532916458229115	0.211461611841218
0.53351675837919	0.216061723298758
0.534117058529265	0.22080725373195
0.53471735867934	0.225704326081498
0.535317658829415	0.23075938694676
0.53591795897949	0.235979227240897
0.536518259129565	0.241371004394329
0.53711855927964	0.246942266240108
0.537718859429715	0.252700976727849
0.53831915957979	0.258655543627346
0.538919459729865	0.264814848399152
0.53951975987994	0.271188278427171
0.540120060030015	0.277785761828392
0.54072036018009	0.284617805076925
0.541320660330165	0.291695533704366
0.54192096048024	0.29903073636605
0.542521260630315	0.306635912593829
0.54312156078039	0.314524324590376
0.543721860930465	0.322710053459054
0.54432216108054	0.331208060306692
0.544922461230615	0.340034252705668
0.54552276138069	0.349205557056664
0.546123061530765	0.358739997455418
0.54672336168084	0.368656781736924
0.547323661830915	0.378976395449256
0.54792396198099	0.389720704598962
0.548524262131066	0.400913068111001
0.549124562281141	0.412578461061307
0.549724862431216	0.424743609870703
0.550325162581291	0.437437140797555
0.550925462731366	0.45068974323616
0.551525762881441	0.464534349521438
0.552126063031516	0.479006333161968
0.552726363181591	0.494143727677181
0.553326663331666	0.509987468505555
0.553926963481741	0.526581660785923
0.554527263631816	0.543973876199163
0.555127563781891	0.562215482503225
0.555727863931966	0.581362009908704
0.556328164082041	0.601473559038656
0.556928464232116	0.622615255908464
0.557528764382191	0.644857760166516
0.558129064532266	0.668277833775
0.558729364682341	0.692958978406032
0.559329664832416	0.718992151111737
0.559929964982491	0.746476569331813
0.560530265132566	0.77552061807286
0.561130565282641	0.80624287417944
0.561730865432716	0.838773265082076
0.562331165582791	0.873254382325917
0.562931465732866	0.909842973649088
0.563531765882942	0.948711641503506
0.564132066033016	0.990050780830956
0.564732366183092	1.03407079479307
0.565332666333167	1.08100463421186
0.565932966483242	1.13111071496429
0.566533266633317	1.18467627780721
0.567133566783392	1.24202126747568
0.567733866933467	1.30350282288784
0.568334167083542	1.36952048850226
0.568934467233617	1.44052227905875
0.569534767383692	1.51701175702794
0.570135067533767	1.59955631525386
0.570735367683842	1.68879689795261
0.571335667833917	1.7854594432197
0.571935967983992	1.89036839173957
0.572536268134067	2.00446268223208
0.573136568284142	2.12881474769705
0.573736868434217	2.2646531418302
0.574337168584292	2.41338956697529
0.574937468734367	2.57665124934545
0.575537768884442	2.75631982033397
0.576138069034517	2.95457812110821
0.576738369184592	3.17396665708914
0.577338669334667	3.41745179228202
0.577938969484742	3.68850818685117
0.578539269634817	3.99121842690183
0.579139569784892	4.3303932279694
0.579739869934967	4.71171591747437
0.580340170085043	5.14191492889835
0.580940470235118	5.62896742128091
0.581540770385193	6.182335236719
0.582141070535268	6.81323010150335
0.582741370685343	7.53489631560272
0.583341670835418	8.36288286608454
0.583941970985493	9.31524754306781
0.584542271135568	10.4125847871734
0.585142571285643	11.6776844533004
0.585742871435718	13.1344953827882
0.586343171585793	14.8058739499701
0.586943471735868	16.7093550840365
0.587543771885943	18.8499744686956
0.588144072036018	21.2092417490136
0.588744372186093	23.7302414047344
0.589344672336168	26.3013102886291
0.589944972486243	28.7452772020115
0.590545272636318	30.8263125947378
0.591145572786393	32.2864917025445
0.591745872936468	32.911738147761
0.592346173086543	32.6031131070823
0.592946473236618	31.4140302582494
0.593546773386693	29.5293374279186
0.594147073536768	27.2001999307613
0.594747373686843	24.6732545671278
0.595347673836918	22.1445384494977
0.595947973986994	19.7447873056272
0.596548274137068	17.5462031346986
0.597148574287144	15.5778722954482
0.597748874437219	13.8413246957368
0.598349174587294	12.322669356393
0.598949474737369	11.0007885608517
0.599549774887444	9.85232528387649
0.600150075037519	8.85444181984465
0.600750375187594	7.98617193070247
0.601350675337669	7.22894795199679
0.601950975487744	6.56667661339683
0.602551275637819	5.98558897360567
0.603151575787894	5.47399355381833
0.603751875937969	5.02200281741526
0.604352176088044	4.62126859717036
0.604952476238119	4.26474256708929
0.605552776388194	3.94646728242917
0.606153076538269	3.6613978841105
0.606753376688344	3.40525201960308
0.607353676838419	3.17438455205592
0.607953976988494	2.96568346002852
0.608554277138569	2.77648355126668
0.609154577288644	2.60449499699924
0.609754877438719	2.44774411856238
0.610355177588794	2.30452426692006
0.610955477738869	2.17335500213785
0.611555777888944	2.05294809587374
0.61215607803902	1.94217914606052
0.612756378189095	1.84006381371449
0.61335667833917	1.7457378732171
0.613956978489245	1.65844041559872
0.61455727863932	1.57749966496867
0.615157578789395	1.50232096622833
0.61575787893947	1.43237658177076
0.616358179089545	1.36719699948717
0.61695847923962	1.30636350693248
0.617558779389695	1.24950182926296
0.61815907953977	1.19627666343185
0.618759379689845	1.14638696962601
0.61935967983992	1.09956190426383
0.619959979989995	1.05555729803558
0.62056028014007	1.01415259823429
0.621160580290145	0.975148207634751
0.62176088044022	0.938363162940438
0.622361180590295	0.90363310474235
0.62296148074037	0.870808498355699
0.623561780890445	0.839753071087348
0.62416208104052	0.810342436658233
0.624762381190595	0.782462881838323
0.62536268134067	0.756010293992646
0.625962981490745	0.730889211302184
0.62656328164082	0.707011980012595
0.627163581790895	0.684298005253686
0.62776388194097	0.662673083831021
0.628364182091045	0.642068808971007
0.628964482241121	0.622422038346976
0.629564782391196	0.603674417863868
0.630165082541271	0.585771954663293
0.630765382691346	0.568664633655104
0.631365682841421	0.552306072607203
0.631965982991496	0.536653211450503
0.632566283141571	0.521666031995233
0.633166583291646	0.50730730472148
0.633766883441721	0.49354235971084
0.634367183591796	0.480338879136945
0.634967483741871	0.467666709037589
0.635567783891946	0.455497688357067
0.636168084042021	0.443805493479142
0.636768384192096	0.432565496673701
0.637368684342171	0.421754637057951
0.637968984492246	0.411351302828307
0.638569284642321	0.40133522365621
0.639169584792396	0.391687372261219
0.639769884942471	0.382389874280846
0.640370185092546	0.373425925650185
0.640970485242621	0.36477971678695
0.641570785392696	0.356436362950903
0.642171085542771	0.348381840211351
0.642771385692846	0.340602926514047
0.643371685842921	0.333087147390006
0.643971985992996	0.325822725894155
0.644572286143071	0.318798536402452
0.645172586293147	0.312004061932179
0.645772886443222	0.305429354682496
0.646373186593297	0.299064999521222
0.646973486743372	0.292902080169757
0.647573786893447	0.286932147861111
0.648174087043522	0.281147192267059
0.648774387193597	0.275539614508939
0.649374687343672	0.270102202083525
0.649974987493747	0.264828105550622
0.650575287643822	0.259710816842544
0.651175587793897	0.254744149068096
0.651775887943972	0.249922217694723
0.652376188094047	0.245239423002598
0.652976488244122	0.240690433713505
0.653576788394197	0.236270171705634
0.654177088544272	0.231973797732889
0.654777388694347	0.227796698074075
0.655377688844422	0.223734472043527
0.655977988994497	0.219782920300342
0.656578289144572	0.215938033898447
0.657178589294647	0.212195984024441
0.657778889444722	0.208553112374331
0.658379189594797	0.205005922124161
0.658979489744872	0.201551069453097
0.659579789894947	0.198185355580685
0.660180090045023	0.194905719283025
0.660780390195097	0.191709229855231
0.661380690345173	0.188593080490092
0.661980990495248	0.185554582045024
0.662581290645323	0.182591157171575
0.663181590795398	0.179700334783594
0.663781890945473	0.176879744841927
0.664382191095548	0.174127113435149
0.664982491245623	0.171440258137291
0.665582791395698	0.168817083624905
0.666183091545773	0.16625557753703
0.666783391695848	0.163753806562851
0.667383691845923	0.161309912742817
0.667983991995998	0.158922109970057
0.668584292146073	0.156588680679787
0.669184592296148	0.154307972715253
0.669784892446223	0.152078396359571
0.670385192596298	0.149898421523464
0.670985492746373	0.147766575079659
0.671585792896448	0.14568143833524
0.672186093046523	0.143641644633888
0.672786393196598	0.141645877080421
0.673386693346673	0.139692866380561
0.673986993496748	0.137781388789333
0.674587293646823	0.135910264161872
0.675187593796898	0.134078354100854
0.675787893946973	0.132284560195121
0.676388194097048	0.130527822344406
0.676988494247124	0.128807117165369
0.677588794397199	0.127121456474492
0.678189094547274	0.125469885843606
0.678789394697349	0.123851483224115
0.679389694847424	0.12226535763621
0.679989994997499	0.120710647919579
0.680590295147574	0.119186521542358
0.681190595297649	0.117692173465213
0.681790895447724	0.116226825057694
0.682391195597799	0.114789723064085
0.682991495747874	0.113380138616227
0.683591795897949	0.111997366290865
0.684192096048024	0.110640723209245
0.684792396198099	0.109309548176817
0.685392696348174	0.108003200861007
0.685992996498249	0.106721061005153
0.686593296648324	0.105462527676793
0.687193596798399	0.104227018548597
0.687793896948474	0.103013969210351
0.688394197098549	0.101822832510444
0.688994497248624	0.100653077925439
0.689594797398699	0.0995041909563625
0.690195097548774	0.0983756725504262
0.690795397698849	0.097267038546963
0.691395697848924	0.0961778191464242
0.691995997999	0.0951075584013523
0.692596298149075	0.0940558137282922
0.69319659829915	0.0930221554396599
0.693796898449225	0.0920061662946466
0.6943971985993	0.0910074410682777
0.694997498749375	0.0900255861377876
0.69559779889945	0.0890602190855269
0.696198099049525	0.0881109683176428
0.6967983991996	0.087177472697831
0.697398699349675	0.0862593811954699
0.69799899949975	0.0853563525475048
0.698599299649825	0.0844680549334669
0.6991995997999	0.0835941656630483
0.699799899949975	0.0827343708756806
0.70040020010005	0.0818883652515909
0.701000500250125	0.0810558517338444
0.7016008004002	0.0802365412608879
0.702201100550275	0.0794301525091516
0.70280140070035	0.0786364116452725
0.703401700850425	0.0778550520875401
0.7040020010005	0.0770858142761583
0.704602301150575	0.0763284454519729
0.70520260130065	0.0755826994432901
0.705802901450725	0.0748483364604647
0.7064032016008	0.0741251228979282
0.707003501750875	0.0734128311433525
0.707603801900951	0.0727112393936535
0.708204102051025	0.0720201314775638
0.708804402201101	0.0713392966844981
0.709404702351176	0.0706685295994626
0.710005002501251	0.070007629943767
0.710605302651326	0.0693564024213006
0.711205602801401	0.0687146565701596
0.711805902951476	0.0680822066194071
0.712406203101551	0.0674588713507663
0.713006503251626	0.0668444739650563
0.713606803401701	0.0662388419531775
0.714207103551776	0.0656418069714813
0.714807403701851	0.0650532047213437
0.715407703851926	0.0644728748327893
0.716008004002001	0.0639006607520083
0.716608304152076	0.0633364096326131
0.717208604302151	0.062779972230505
0.717808904452226	0.0622312028022
0.718409204602301	0.0616899590064955
0.719009504752376	0.0611561018093498
0.719609804902451	0.0606294953918487
0.720210105052526	0.0601100070611567
0.720810405202601	0.0595975071643326
0.721410705352676	0.0590918690049077
0.722011005502751	0.0585929687621309
0.722611305652826	0.0581006854127729
0.723211605802901	0.0576149006554089
0.723811905952976	0.057135498837082
0.724412206103052	0.0566623668822655
0.725012506253127	0.0561953942240426
0.725612806403202	0.0557344727374208
0.726213106553277	0.0552794966747125
0.726813406703352	0.0548303626029015
0.727413706853427	0.0543869693429299
0.728014007003502	0.0539492179108396
0.728614307153577	0.0535170114606987
0.729214607303652	0.053090255229257
0.729814907453727	0.0526688564822682
0.730415207603802	0.0522527244624197
0.731015507753877	0.0518417703388194
0.731615807903952	0.0514359071579838
0.732216108054027	0.0510350497962759
0.732816408204102	0.0506391149137473
0.733416708354177	0.0502480209093331
0.734017008504252	0.0498616878773585
0.734617308654327	0.04948003756531
0.735217608804402	0.0491029933328313
0.735817908954477	0.0487304801119029
0.736418209104552	0.0483624243681667
0.737018509254627	0.0479987540633566
0.737618809404702	0.0476393986188028
0.738219109554777	0.0472842888799689
0.738819409704852	0.0469333570819958
0.739419709854927	0.0465865368162123
0.740020010005003	0.046243762997588
0.740620310155077	0.0459049718330943
0.741220610305153	0.0455701007909455
0.741820910455228	0.045239088570693
0.742421210605303	0.0449118750741452
0.743021510755378	0.0445884013770861
0.743621810905453	0.0442686097017694
0.744222111055528	0.0439524433901621
0.744822411205603	0.0436398468779171
0.745422711355678	0.0433307656690464
0.746023011505753	0.0430251463112816
0.746623311655828	0.0427229363720933
0.747223611805903	0.0424240844153529
0.747823911955978	0.0421285399786166
0.748424212106053	0.0418362535510119
0.749024512256128	0.0415471765517104
0.749624812406203	0.041261261308965
0.750225112556278	0.040978461039701
0.750825412706353	0.0406987298296378
0.751425712856428	0.0404220226139294
0.752026013006503	0.0401482951583083
0.752626313156578	0.0398775040407162
0.753226613306653	0.0396096066334071
0.753826913456728	0.0393445610855115
0.754427213606803	0.0390823263060445
0.755027513756878	0.0388228619473486
0.755627813906953	0.0385661283889557
0.756228114057028	0.0383120867218575
0.756828414207104	0.0380606987331716
0.757428714357179	0.0378119268911949
0.758029014507254	0.0375657343308273
0.758629314657329	0.0373220848393626
0.759229614807404	0.0370809428426285
0.759829914957479	0.0368422733914736
0.760430215107554	0.0366060421485842
0.761030515257629	0.0363722153756272
0.761630815407704	0.0361407599207065
0.762231115557779	0.0359116432061266
0.762831415707854	0.0356848332164533
0.763431715857929	0.0354602984868631
0.764032016008004	0.0352380080917749
0.764632316158079	0.035017931633754
0.765232616308154	0.034800039232684
0.765832916458229	0.0345843015151957
0.766433216608304	0.0343706896043482
0.767033516758379	0.0341591751095557
0.767633816908454	0.0339497301167515
0.768234117058529	0.0337423271787844
0.768834417208604	0.0335369393060406
0.769434717358679	0.033333539957285
0.770035017508754	0.0331321030307163
0.770635317658829	0.0329326028552304
0.771235617808904	0.0327350141818858
0.771835917958979	0.032539312175566
0.772436218109054	0.0323454724068349
0.773036518259129	0.0321534708439777
0.773636818409205	0.0319632838452248
0.77423711855928	0.0317748881511531
0.774837418709355	0.0315882608772584
0.77543771885943	0.0314033795066982
0.776038019009505	0.0312202218831967
0.77663831915958	0.0310387662041096
0.777238619309655	0.0308589910136455
0.77783891945973	0.0306808751962377
0.778439219609805	0.0305043979700644
0.77903951975988	0.0303295388807113
0.779639819909955	0.0301562777949776
0.78024012006003	0.0299845948948153
0.780840420210105	0.029814470671404
0.78144072036018	0.0296458859193545
0.782041020510255	0.02947882173104
0.78264132066033	0.0293132594910501
0.783241620810405	0.0291491808707659
0.78384192096048	0.0289865678230515
0.784442221110555	0.0288254025770616
0.78504252126063	0.0286656676331597
0.785642821410705	0.0285073457579457
0.78624312156078	0.0283504199793893
0.786843421710855	0.0281948735820694
0.78744372186093	0.0280406901025104
0.788044022011005	0.0278878533246226
0.78864432216108	0.0277363472752337
0.789244622311156	0.0275861562197191
0.789844922461231	0.0274372646577203
0.790445222611306	0.0272896573189552
0.791045522761381	0.0271433191591149
0.791645822911456	0.0269982353558456
0.792246123061531	0.0268543913048153
0.792846423211606	0.0267117726158598
0.793446723361681	0.0265703651092099
0.794047023511756	0.0264301548117957
0.794647323661831	0.0262911279536256
0.795247623811906	0.0261532709642411
0.795847923961981	0.0260165704692426
0.796448224112056	0.0258810132868864
0.797048524262131	0.0257465864247497
0.797648824412206	0.0256132770764649
0.798249124562281	0.0254810726185169
0.798849424712356	0.0253499606071079
0.799449724862431	0.0252199287750823
0.800050025012506	0.0250909650289146
0.800650325162581	0.0249630574457564
0.801250625312656	0.0248361942705427
0.801850925462731	0.0247103639131552
0.802451225612806	0.0245855549456412
0.803051525762881	0.0244617560994883
0.803651825912956	0.0243389562629516
0.804252126063032	0.0242171444784331
0.804852426213106	0.0240963099399136
0.805452726363182	0.0239764419904333
0.806053026513257	0.0238575301196216
0.806653326663332	0.023739563961275
0.807253626813407	0.0236225332909816
0.807853926963482	0.0235064280237911
0.808454227113557	0.0233912382119301
0.809054527263632	0.0232769540425611
0.809654827413707	0.0231635658355825
0.810255127563782	0.0230510640414738
0.810855427713857	0.0229394392391787
0.811455727863932	0.0228286821340301
0.812056028014007	0.0227187835557132
0.812656328164082	0.0226097344562675
0.813256628314157	0.0225015259081266
0.813856928464232	0.0223941491021943
0.814457228614307	0.0222875953459561
0.815057528764382	0.0221818560616273
0.815657828914457	0.0220769227843344
0.816258129064532	0.0219727871603304
0.816858429214607	0.0218694409452432
0.817458729364682	0.021766876002357
0.818059029514757	0.0216650843009236
0.818659329664832	0.0215640579145065
0.819259629814908	0.0214637890193537
0.819859929964982	0.0213642698928022
0.820460230115057	0.021265492911709
0.821060530265133	0.0211674505509127
0.821660830415208	0.0210701353817219
0.822261130565283	0.0209735400704312
0.822861430715358	0.0208776573768637
0.823461730865433	0.0207824801529401
0.824062031015508	0.0206880013412734
0.824662331165583	0.0205942139737878
0.825262631315658	0.0205011111703636
0.825862931465733	0.0204086861375056
0.826463231615808	0.0203169321670348
0.827063531765883	0.0202258426348032
0.827663831915958	0.0201354109994328
0.828264132066033	0.0200456308010743
0.828864432216108	0.0199564956601901
0.829464732366183	0.0198679992763563
0.830065032516258	0.0197801354270882
0.830665332666333	0.0196928979666837
0.831265632816408	0.0196062808250889
0.831865932966483	0.0195202780067819
0.832466233116558	0.019434883589677
0.833066533266633	0.0193500917240469
0.833666833416708	0.0192658966314646
0.834267133566783	0.0191822926037627
0.834867433716858	0.01909927400201
0.835467733866933	0.019016835255507
0.836068034017008	0.018934970860798
0.836668334167084	0.0188536753806993
0.837268634317158	0.0187729434433449
0.837868934467234	0.0186927697412481
0.838469234617309	0.0186131490303781
0.839069534767384	0.0185340761292542
0.839669834917459	0.0184555459180531
0.840270135067534	0.0183775533377321
0.840870435217609	0.0183000933891675
0.841470735367684	0.0182231611323066
0.842071035517759	0.0181467516853344
0.842671335667834	0.0180708602238538
0.843271635817909	0.0179954819800793
0.843871935967984	0.0179206122420453
0.844472236118059	0.0178462463528252
0.845072536268134	0.0177723797097664
0.845672836418209	0.0176990077637346
0.846273136568284	0.0176261260183738
0.846873436718359	0.0175537300293751
0.847473736868434	0.0174818154037613
0.848074037018509	0.0174103777991794
0.848674337168584	0.017339412923207
0.849274637318659	0.0172689165326698
0.849874937468734	0.0171988844329688
0.850475237618809	0.0171293124774205
0.851075537768884	0.017060196566606
0.85167583791896	0.0169915326477309
0.852276138069034	0.0169233167139969
0.85287643821911	0.0168555448039819
0.853476738369185	0.016788213001031
0.85407703851926	0.0167213174326564
0.854677338669335	0.0166548542699481
0.85527763881941	0.0165888197269933
0.855877938969485	0.016523210060305
0.85647823911956	0.0164580215682598
0.857078539269635	0.0163932505905451
0.85767883941971	0.0163288935076139
0.858279139569785	0.0162649467401506
0.85887943971986	0.0162014067485421
0.859479739869935	0.0161382700323598
0.86008004002001	0.0160755331298486
0.860680340170085	0.0160131926174244
0.86128064032016	0.0159512451091789
0.861880940470235	0.0158896872563937
0.86248124062031	0.0158285157470596
0.863081540770385	0.0157677273054057
0.86368184092046	0.0157073186914351
0.864282141070535	0.0156472867004675
0.86488244122061	0.0155876281626889
0.865482741370685	0.0155283399427095
0.86608304152076	0.0154694189391272
0.866683341670835	0.0154108620840983
0.86728364182091	0.0153526663429153
0.867883941970985	0.0152948287135914
0.86848424212106	0.0152373462264497
0.869084542271136	0.0151802159437215
0.86968484242121	0.0151234349591492
0.870285142571286	0.0150670003975951
0.870885442721361	0.015010909414658
0.871485742871436	0.0149551591962935
0.872086043021511	0.0148997469584419
0.872686343171586	0.0148446699466616
0.873286643321661	0.0147899254357673
0.873886943471736	0.0147355107294752
0.874487243621811	0.0146814231600522
0.875087543771886	0.0146276600879724
0.875687843921961	0.014574218901577
0.876288144072036	0.014521097016741
0.876888444222111	0.0144682918765443
0.877488744372186	0.0144158009509484
0.878089044522261	0.0143636217364776
0.878689344672336	0.0143117517559061
0.879289644822411	0.0142601885579491
0.879889944972486	0.014208929716959
0.880490245122561	0.0141579728326271
0.881090545272636	0.014107315529689
0.881690845422711	0.0140569554576352
0.882291145572786	0.0140068902904262
0.882891445722861	0.0139571177262123
0.883491745872936	0.0139076354870576
0.884092046023012	0.0138584413186689
0.884692346173086	0.013809532990128
0.885292646323162	0.0137609082936295
0.885892946473237	0.013712565044222
0.886493246623312	0.0136645010795543
0.887093546773387	0.0136167142596247
0.887693846923462	0.0135692024665355
0.888294147073537	0.013521963604251
0.888894447223612	0.0134749955983595
0.889494747373687	0.0134282963958397
0.890095047523762	0.0133818639648303
0.890695347673837	0.0133356962944047
0.891295647823912	0.0132897913943484
0.891895947973987	0.0132441472949411
0.892496248124062	0.0131987620467414
0.893096548274137	0.0131536337203775
0.893696848424212	0.013108760406339
0.894297148574287	0.0130641402147747
0.894897448724362	0.013019771275292
0.895497748874437	0.0129756517367622
0.896098049024512	0.0129317797671276
0.896698349174587	0.0128881535532132
0.897298649324662	0.0128447713005416
0.897898949474737	0.012801631233152
0.898499249624812	0.0127587315934222
0.899099549774887	0.0127160706418941
0.899699849924962	0.0126736466571037
0.900300150075038	0.0126314579354138
0.900900450225113	0.01258950279085
0.901500750375188	0.0125477795549414
0.902101050525263	0.0125062865765636
0.902701350675338	0.0124650222217863
0.903301650825413	0.0124239848737232
0.903901950975488	0.012383172932387
0.904502251125563	0.0123425848145467
0.905102551275638	0.0123022189535889
0.905702851425713	0.0122620737993825
0.906303151575788	0.0122221478181483
0.906903451725863	0.0121824394923293
0.907503751875938	0.0121429473204684
0.908104052026013	0.0121036698170862
0.908704352176088	0.0120646055125657
0.909304652326163	0.0120257529530377
0.909904952476238	0.011987110700273
0.910505252626313	0.0119486773315753
0.911105552776388	0.0119104514396811
0.911705852926463	0.0118724316326609
0.912306153076538	0.0118346165338266
0.912906453226613	0.0117970047816399
0.913506753376688	0.0117595950296294
0.914107053526763	0.0117223859463066
0.914707353676838	0.0116853762150903
0.915307653826913	0.0116485645342336
0.915907953976989	0.0116119496167549
0.916508254127063	0.0115755301903744
0.917108554277138	0.0115393049974548
0.917708854427214	0.0115032727949465
0.918309154577289	0.0114674323543386
0.918909454727364	0.0114317824616127
0.919509754877439	0.0113963219172052
0.920110055027514	0.0113610495359711
0.920710355177589	0.011325964147156
0.921310655327664	0.0112910645943723
0.921910955477739	0.0112563497355814
0.922511255627814	0.0112218184430823
0.923111555777889	0.0111874696035052
0.923711855927964	0.0111533021178126
0.924312156078039	0.0111193149013062
0.924912456228114	0.011085506883641
0.925512756378189	0.0110518770088461
0.926113056528264	0.0110184242353529
0.926713356678339	0.0109851475360309
0.927313656828414	0.0109520458982318
0.927913956978489	0.0109191183238411
0.928514257128564	0.0108863638293385
0.929114557278639	0.0108537814458676
0.929714857428714	0.0108213702193146
0.930315157578789	0.0107891292103971
0.930915457728865	0.0107570574947622
0.931515757878939	0.0107251541630968
0.932116058029014	0.0106934183212472
0.93271635817909	0.0106618490903525
0.933316658329165	0.0106304456069882
0.93391695847924	0.0105992070233252
0.934517258629315	0.0105681325072993
0.93511755877939	0.0105372212427985
0.935717858929465	0.0105064724298623
0.93631815907954	0.0104758852848993
0.936918459229615	0.0104454590409193
0.93751875937969	0.0104151929477854
0.938119059529765	0.0103850862724829
0.93871935967984	0.0103551382994094
0.939319659829915	0.0103253483306847
0.93991995997999	0.0102957156864833
0.940520260130065	0.0102662397053904
0.94112056028014	0.0102369197447832
0.941720860430215	0.0102077551812372
0.94232116058029	0.0101787454109623
0.942921460730365	0.0101498898502676
0.94352176088044	0.0101211879360582
0.944122061030515	0.0100926391263657
0.94472236118059	0.0100642429009146
0.945322661330665	0.0100359987617273
0.94592296148074	0.0100079062337703
0.946523261630815	0.00997996486564245
0.94712356178089	0.00995217423031183
0.947723861930965	0.00992453392590209
0.948324162081041	0.00989704357653116
0.948924462231115	0.00986970283320814
0.94952476238119	0.00984251137479152
0.950125062531266	0.0098154689090131
0.950725362681341	0.0097885751735721
0.951325662831416	0.00976182993730629
0.951925962981491	0.00973523300144386
0.952526263131566	0.00970878420094416
0.953126563281641	0.00968248340593222
0.953726863431716	0.00965633052323658
0.954327163581791	0.00963032549803693
0.954927463731866	0.00960446831563115
0.955527763881941	0.00957875900333124
0.956128064032016	0.00955319763249922
0.956728364182091	0.00952778432073385
0.957328664332166	0.00950251923422179
0.957928964482241	0.00947740259026744
0.958529264632316	0.00945243466001486
0.959129564782391	0.00942761577138205
0.959729864932466	0.00940294631222404
0.960330165082541	0.00937842673374621
0.960930465232616	0.00935405755419077
0.961530765382691	0.00932983936282128
0.962131065532766	0.00930577282423473
0.962731365682841	0.00928185868303003
0.963331665832917	0.00925809776887054
0.963931965982991	0.00923449100197511
0.964532266133066	0.00921103939908426
0.965132566283142	0.00918774407994796
0.965732866433217	0.00916460627438743
0.966333166583292	0.00914162732999166
0.966933466733367	0.00911880872051588
0.967533766883442	0.00909615205505629
0.968134067033517	0.00907365908808621
0.968734367183592	0.0090513317304482
0.969334667333667	0.00902917206140932
0.969934967483742	0.00900718234190223
0.970535267633817	0.00898536502908609
0.971135567783892	0.00896372279238664
0.971735867933967	0.0089422585311892
0.972336168084042	0.00892097539438724
0.972936468234117	0.00889987680201552
0.973536768384192	0.00887896646923068
0.974137068534267	0.00885824843293762
0.974737368684342	0.00883772708141011
0.975337668834417	0.0088174071872981
0.975937968984492	0.00879729394448301
0.976538269134567	0.00877739300930577
0.977138569284642	0.00875771054678326
0.977738869434717	0.00873825328252189
0.978339169584792	0.00871902856115694
0.978939469734867	0.00870004441228299
0.979539769884942	0.00868130962500784
0.980140070035017	0.00866283383245292
0.980740370185093	0.00864462760776422
0.981340670335167	0.00862670257347217
0.981940970485243	0.00860907152637967
0.982541270635318	0.00859174858056158
0.983141570785393	0.00857474933155137
0.983741870935468	0.00855809104538243
0.984342171085543	0.00854179287687599
0.984942471235618	0.00852587612244477
0.985542771385693	0.00851036451375477
0.986143071535768	0.00849528455990024
0.986743371685843	0.00848066594735426
0.987343671835918	0.00846654200893067
0.987943971985993	0.00845295027541675
0.988544272136068	0.0084399331265137
0.989144572286143	0.00842753856137511
0.989744872436218	0.00841582111350945
0.990345172586293	0.00840484294026658
0.990945472736368	0.00839467512373487
0.991545772886443	0.00838539922777907
0.992146073036518	0.00837710916523906
0.992746373186593	0.00836991343991809
0.993346673336668	0.00836393783950025
0.993946973486743	0.00835932866692609
0.994547273636818	0.00835625660675971
0.995147573786893	0.00835492132529934
0.995747873936969	0.00835555689032907
0.996348174087043	0.00835843805346196
0.996948474237119	0.00836388733833862
0.997548774387194	0.00837228267541106
0.998149074537269	0.00838406494064506
0.998749374687344	0.0083997440635645
0.999349674837419	0.0084199011703975
0.999949974987494	0.00844518223401014
1.00055027513757	0.00847627556353053
1.00115057528764	0.00851386092132463
1.00175087543772	0.0085585124082933
1.00235117558779	0.008610532533613
1.00295147573787	0.008669697000725
1.00355177588794	0.00873491120490813
1.00415207603802	0.00880383873055167
1.00475237618809	0.00887266936177861
1.00535267633817	0.00893631084576762
1.00595297648824	0.00898928249736572
1.00655327663832	0.00902728676936956
1.00715357678839	0.00904887803309419
1.00775387693847	0.00905630543500717
1.00835417708854	0.00905499041473441
1.00895447723862	0.00905198907213981
1.00955477738869	0.00905433576657582
1.01015507753877	0.00906794939164928
1.01075537768884	0.00909721329636023
1.01135567783892	0.00914495206592768
1.01195597798899	0.00921245622290717
1.01255627813907	0.00929930682505321
1.01315657828914	0.00940289812788048
1.01375687843922	0.00951773197416036
1.01435717858929	0.00963480320005703
1.01495747873937	0.00974168992760051
1.01555777888944	0.0098240850815255
1.01615807903952	0.00986904493805427
1.01675837918959	0.00986903846855312
1.01735867933967	0.00982474648737514
1.01795897948974	0.00974485771957599
1.01855927963982	0.00964300860553018
1.01915957978989	0.00953377135918868
1.01975987993997	0.0094296502042283
1.02036018009005	0.00933982902801478
1.02096048024012	0.00927030469727259
1.02156078039019	0.00922468268220132
1.02216108054027	0.00920507667551649
1.02276138069035	0.00921283487938006
1.02336168084042	0.00924900828766975
1.0239619809905	0.00931455614884007
1.02456228114057	0.00941028992468734
1.02516258129065	0.00953652951853478
1.02576288144072	0.00969241557796821
1.0263631815908	0.00987482497451628
1.02696348174087	0.0100769297344627
1.02756378189095	0.0102866972020863
1.02816408204102	0.0104860754784995
1.0287643821911	0.010652044045954
1.02936468234117	0.0107605533560489
1.02996498249125	0.01079298095907
1.03056528264132	0.0107424817522627
1.0311655827914	0.0106165711679943
1.03176588294147	0.0104342473610508
1.03236618309155	0.0102195415617378
1.03296648324162	0.00999516847702754
1.0335667833917	0.00977876698173396
1.03416708354177	0.00958198523879571
1.03476738369185	0.00941135427833222
1.03536768384192	0.00926979583881338
1.035967983992	0.00915805829696256
1.03656828414207	0.00907581278291321
1.03716858429215	0.00902239209346951
1.03776888444222	0.0089972491002015
1.0383691845923	0.00900022233962807
1.03896948474237	0.00903167575314611
1.03956978489245	0.00909255142021562
1.04017008504252	0.00918434610871141
1.0407703851926	0.00930899422011478
1.04137068534267	0.00946860841443072
1.04197098549275	0.00966499344267739
1.04257128564282	0.00989881398631501
1.0431715857929	0.0101682862354454
1.04377188594297	0.0104673306990113
1.04437218609305	0.0107833665527387
1.04497248624312	0.011095440805755
1.0455727863932	0.0113740929072547
1.04617308654327	0.0115847203574295
1.04677338669335	0.0116952209812926
1.04737368684342	0.011685872808937
1.0479739869935	0.0115565284003244
1.04857428714357	0.0113266325238643
1.04917458729365	0.0110280588353943
1.04977488744372	0.0106952472979063
1.0503751875938	0.0103575589927484
1.05097548774387	0.0100358897717194
1.05157578789395	0.00974277678983375
1.05217608804402	0.00948424193221155
1.0527763881941	0.00926197628266424
1.05337668834417	0.00907517270397653
1.05397698849425	0.00892182468795467
1.05457728864432	0.00879955270097686
1.0551775887944	0.00870608850662712
1.05577788894447	0.00863953920935013
1.05637818909455	0.0085985214170232
1.05697848924462	0.00858222530571378
1.0575787893947	0.00859044504835831
1.05817908954477	0.00862359581505926
1.05877938969485	0.00868272609210807
1.05937968984492	0.00876952480088374
1.059979989995	0.00888631305559285
1.06058029014507	0.0090359976908653
1.06118059029515	0.0092219449405377
1.06178089044522	0.00944770489876378
1.0623811905953	0.00971647941955144
1.06298149074537	0.0100301834303335
1.06358179089545	0.0103879257028592
1.06418209104552	0.0107837901897993
1.0647823911956	0.0112040466417058
1.06538269134567	0.0116244957226643
1.06598299149575	0.0120095464431891
1.06658329164582	0.0123153111770946
1.0671835917959	0.0124982643198305
1.06778389194597	0.0125278563486872
1.06838419209605	0.0123973621549684
1.06898449224612	0.0121264355470344
1.0695847923962	0.0117536840275934
1.07018509254627	0.0113240430478551
1.07078539269635	0.0108777349191633
1.07138569284642	0.0104445188211935
1.0719859929965	0.0100429280114572
1.07258629314657	0.00968231223572809
1.07318659329665	0.0093656753367713
1.07378689344672	0.00909219640968147
1.0743871935968	0.00885907188534684
1.07498749374687	0.00866270758143472
1.07558779389695	0.00849942113236294
1.07618809404702	0.00836581973524033
1.0767883941971	0.00825898062575487
1.07738869434717	0.00817652064011785
1.07798899449725	0.00811660906981104
1.07858929464732	0.00807795610947303
1.0791895947974	0.00805979537870852
1.07978989494747	0.0080618706827443
1.08039019509755	0.00808443227449158
1.08099049524762	0.00812824488365986
1.0815907953977	0.00819460759262551
1.08219109554777	0.00828538336137064
1.08279139569785	0.00840303269931468
1.08339169584792	0.00855064044773618
1.083991995998	0.00873191515686791
1.08459229614807	0.00895112467979936
1.08519259629815	0.00921290625422555
1.08579289644822	0.00952185166300094
1.0863931965983	0.00988171877334442
1.08699349674837	0.0102940725585795
1.08759379689845	0.0107561533963482
1.08819409704852	0.0112579035148792
1.0887943971986	0.0117785117128846
1.08939469734867	0.0122836974477955
1.08999499749875	0.0127260631647599
1.09059529764882	0.0130512402069687
1.0911955977989	0.0132106268529506
1.09179589794897	0.0131768434217047
1.09239619809905	0.0129538793822679
1.09299649824912	0.0125755010715693
1.0935967983992	0.012092992283979
1.09419709854927	0.0115597575648301
1.09479739869935	0.0110201113225394
1.09539769884942	0.0105047877708872
1.0959979989995	0.0100316034838783
1.09659829914957	0.00960850683149379
1.09719859929965	0.00923696137434192
1.09779889944972	0.00891470213716278
1.0983991995998	0.00863764883094879
1.09899949974987	0.00840109677392774
1.09959979989995	0.00820039206674197
1.10020010005002	0.00803127576456973
1.1008004002001	0.0078900315693063
1.10140070035018	0.00777352511650391
1.10200100050025	0.00767918875949617
1.10260130065033	0.00760498322443069
1.1032016008004	0.00754935361188049
1.10380190095048	0.0075111890515633
1.10440220110055	0.00748979071973397
1.10500250125063	0.00748485046709597
1.1056028014007	0.0074964410715852
1.10620310155078	0.00752501856166571
1.10680340170085	0.00757143678807603
1.10740370185093	0.0076369741846274
1.108004002001	0.00772337218790493
1.10860430215108	0.00783288373945037
1.10920460230115	0.00796832814773907
1.10980490245123	0.00813314449164817
1.1104052026013	0.00833142833341413
1.11100550275138	0.00856792365893339
1.11160580290145	0.00884792065462755
1.11220610305153	0.00917697653051408
1.1128064032016	0.00956032857749493
1.11340670335168	0.0100018098341629
1.11400700350175	0.0105020308170419
1.11460730365183	0.0110556204541565
1.1152076038019	0.0116475598093968
1.11580790395198	0.0122492856614787
1.11640820410205	0.0128163755407295
1.11700850425213	0.0132908036688008
1.1176088044022	0.0136105482778291
1.11820910455228	0.0137259898405471
1.11880940470235	0.0136167413781273
1.11940970485243	0.0132993817617544
1.1200100050025	0.0128210481687167
1.12061030515258	0.0122431158505223
1.12121060530265	0.0116244135042845
1.12181090545273	0.0110108496811437
1.1224112056028	0.0104325155133682
1.12301150575288	0.00990566542424936
1.12361180590295	0.00943652902138138
1.12421210605303	0.00902502213250309
1.1248124062031	0.0086675901263364
1.12541270635318	0.00835910536446768
1.12601300650325	0.00809401119596796
1.12661330665333	0.00786694870332018
1.1272136068034	0.00767306007164355
1.12781390695348	0.00750810400639962
1.12841420710355	0.00736846960694245
1.12901450725363	0.00725114054541004
1.1296148074037	0.00715363915141912
1.13021510755378	0.00707396648156527
1.13081540770385	0.00701054658692494
1.13141570785393	0.00696217880106846
1.132016008004	0.00692799954114279
1.13261630815408	0.00690745397428427
1.13321660830415	0.00690027743197249
1.13381690845423	0.00690648635320241
1.1344172086043	0.00692637862795357
1.13501750875438	0.00696054338996476
1.13561780890445	0.00700988049931139
1.13621810905453	0.00707563009176448
1.1368184092046	0.00715941256103782
1.13741870935468	0.00726327903171697
1.13801900950475	0.00738977151619268
1.13861930965483	0.00754199008104031
1.1392196098049	0.00772366071655142
1.13981990995498	0.00793919094967163
1.14042021010505	0.00819368856963672
1.14102051025513	0.00849289918930001
1.1416208104052	0.00884298689005664
1.14222111055528	0.00925003527040469
1.14282141070535	0.00971908442570053
1.14342171085543	0.0102524578146672
1.1440220110055	0.0108471222608524
1.14462231115558	0.0114909816379046
1.14522261130565	0.0121585266836602
1.14582291145573	0.0128073270194346
1.1464232116058	0.0133782512764552
1.14702351175588	0.0138028756701943
1.14762381190595	0.0140192630336359
1.14822411205603	0.0139914962406333
1.1488244122061	0.0137229518492139
1.14942471235618	0.0132549399949473
1.15002501250625	0.0126516315206301
1.15062531265633	0.0119805867864827
1.1512256128064	0.0112982919926035
1.15182591295648	0.0106441669171743
1.15242621310655	0.0100412054248762
1.15302651325663	0.00949975926424068
1.1536268134067	0.00902181936019821
1.15422711355678	0.00860453229191977
1.15482741370685	0.00824265247720226
1.15542771385693	0.0079300727645401
1.156028014007	0.00766069311597487
1.15662831415708	0.00742886254183646
1.15722861430715	0.00722956641705467
1.15782891445723	0.00705847213425329
1.1584292146073	0.0069119022291939
1.15902951475738	0.00678677509874454
1.15962981490745	0.00668053545394688
1.16023011505753	0.00659108601915987
1.1608304152076	0.0065167259435852
1.16143071535768	0.0064560980952494
1.16203101550775	0.00640814570897952
1.16263131565783	0.00637207806653318
1.1632316158079	0.00634734459368013
1.16383191595798	0.00633361673424042
1.16443221610805	0.00633077707581461
1.16503251625813	0.00633891538614348
1.1656328164082	0.00635833143557129
1.16623311655828	0.00638954470973626
1.16683341670835	0.00643331134343304
1.16743371685843	0.00649064881526292
1.1680340170085	0.00656286910504064
1.16863431715858	0.00665162107860305
1.16923461730865	0.00675894272779417
1.16983491745873	0.00688732337515627
1.1704352176088	0.00703977473050345
1.17103551775888	0.00721990720051525
1.17163581790895	0.0074320031567344
1.17223611805903	0.00768107041322165
1.1728364182091	0.00797284453627592
1.17343671835918	0.00831368432801522
1.17403701850925	0.0087102666409342
1.17463731865933	0.00916893140333263
1.1752376188094	0.00969445902091406
1.17583791895948	0.0102880045988179
1.17643821910955	0.0109439382758317
1.17703851925963	0.0116455998107794
1.1776388194097	0.0123606926313773
1.17823911955978	0.0130383418122488
1.17883941970985	0.0136112596283296
1.17943971985993	0.0140064001313979
1.18004002001	0.0141638388169481
1.18064032016008	0.014056861623449
1.18124062031016	0.0137020699084959
1.18184092046023	0.0131529410384717
1.18244122061031	0.0124811107081078
1.18304152076038	0.0117563644799032
1.18364182091046	0.0110338297855286
1.18424212106053	0.0103500490142081
1.18484242121061	0.0097250407824398
1.18544272136068	0.00916672151751542
1.18604302151076	0.00867531360301349
1.18664332166083	0.00824676248018819
1.18724362181091	0.00787503409368015
1.18784392196098	0.007553508022439
1.18844422211106	0.00727574484828961
1.18904452226113	0.00703586000929298
1.18964482241121	0.00682866762181965
1.19024512256128	0.00664969904680612
1.19084542271136	0.00649515923683839
1.19144572286143	0.00636185688710825
1.19204602301151	0.00624712792513682
1.19264632316158	0.00614876223427892
1.19324662331166	0.00606493808159327
1.19384692346173	0.00599416579563177
1.19444722361181	0.00593524075394011
1.19504752376188	0.00588720506103311
1.19564782391196	0.00584931705754881
1.19624812406203	0.00582102779122273
1.19684842421211	0.00580196368447855
1.19744872436218	0.00579191478983316
1.19804902451226	0.00579082820158059
1.19864932466233	0.00579880637604228
1.19924962481241	0.00581611029792903
1.19984992496248	0.00584316761636735
1.20045022511256	0.00588058606145902
1.20105052526263	0.00592917263989879
1.20165082541271	0.00598995929033532
1.20225112556278	0.0060642358400323
1.20285142571286	0.00615359120968322
1.20345172586293	0.00625996379549547
1.20405202601301	0.00638570169102014
1.20465232616308	0.00653363266855034
1.20525262631316	0.00670714222157914
1.20585292646323	0.00691025478852132
1.20645322661331	0.0071477073825157
1.20705352676338	0.00742499438220573
1.20765382691346	0.00774834434913303
1.20825412706353	0.00812456048459278
1.20885442721361	0.00856061130526084
1.20945472736368	0.00906279523774114
1.21005502751376	0.00963523046888136
1.21065532766383	0.0102773764867318
1.21125562781391	0.01098037309176
1.21185592796398	0.0117223725290905
1.21245622811406	0.0124639744761805
1.21305652826413	0.0131463633558396
1.21365682841421	0.0136959880657977
1.21425712856428	0.0140386081289535
1.21485742871436	0.0141204506199752
1.21545772886443	0.0139271684117698
1.21605802901451	0.0134893262206299
1.21665832916458	0.0128707964515047
1.21725862931466	0.0121475806320758
1.21785892946473	0.011388644926624
1.21845922961481	0.0106455344001126
1.21905952976488	0.00995061806161122
1.21965982991496	0.00932034952383978
1.22026013006503	0.00876005560383978
1.22086043021511	0.00826826616009802
1.22146073036518	0.00783990508394184
1.22206103051526	0.00746836367324337
1.22266133066533	0.00714672185197726
1.22326163081541	0.00686839902686693
1.22386193096548	0.00662745466442424
1.22446223111556	0.00641868835630004
1.22506253126563	0.00623763330559486
1.22566283141571	0.00608049881881665
1.22626313156578	0.00594409307188314
1.22686343171586	0.00582574278523441
1.22746373186593	0.00572321798583714
1.22806403201601	0.00563466532908986
1.22866433216608	0.00555855095190499
1.22926463231616	0.0054936125836468
1.22986493246623	0.00543882009437765
1.23046523261631	0.0053933434865755
1.23106553276638	0.00535652735435607
1.23166583291646	0.00532787094253433
1.23226613306653	0.00530701308298636
1.23286643321661	0.00529372144079704
1.23346673336668	0.00528788565555311
1.23406703351676	0.005289514109962
1.23466733366683	0.00529873419918801
1.23526763381691	0.00531579611253173
1.23586793396698	0.00534108027787672
1.23646823411706	0.00537510876223914
1.23706853426713	0.00541856107141846
1.23766883441721	0.0054722949485768
1.23826913456728	0.00553737293153856
1.23886943471736	0.00561509557927598
1.23946973486743	0.0057070423916397
1.24007003501751	0.00581512146747426
1.24067033516758	0.00594162877051879
1.24127063531766	0.00608931731036346
1.24187093546773	0.00626147526137409
1.24247123561781	0.00646200945404222
1.24307153576788	0.00669552579662885
1.24367183591796	0.00696738940747143
1.24427213606803	0.007283732037188
1.24487243621811	0.00765134908770028
1.24547273636818	0.00807738868166476
1.24607303651826	0.00856867726702631
1.24667333666833	0.00913045346844826
1.24727363681841	0.0097642187778434
1.24787393696848	0.0104644332328572
1.24847423711856	0.0112140431283704
1.24907453726863	0.0119795630222125
1.24967483741871	0.0127077913846165
1.25027513756878	0.0133277710048369
1.25087543771886	0.0137616664827036
1.25147573786893	0.013944556398269
1.25207603801901	0.0138460127992353
1.25267633816908	0.0134815828330476
1.25327663831916	0.0129067446852501
1.25387693846923	0.0121973516358447
1.25447723861931	0.011428147846907
1.25507753876938	0.0106586848372405
1.25567783891946	0.00992874972664841
1.25627813906953	0.00926035457542729
1.25687843921961	0.0086623952002301
1.25747873936968	0.0081353766990913
1.25807903951976	0.00767510724067792
1.25867933966983	0.00727519486530345
1.25927963981991	0.00692856794953681
1.25987993996998	0.00662831636358368
1.26048024012006	0.00636810381032288
1.26108054027014	0.00614232865579457
1.26168084042021	0.00594614727149847
1.26228114057029	0.00577542864987184
1.26288144072036	0.00562667966277068
1.26348174087044	0.00549696235032358
1.26408204102051	0.00538381409176968
1.26468234117059	0.00528517556648835
1.26528264132066	0.00519932819587033
1.26588294147074	0.00512484110939266
1.26648324162081	0.00506052691056376
1.26708354177089	0.00500540522791852
1.26768384192096	0.00495867299362164
1.26828414207104	0.00491968046969983
1.26888444222111	0.00488791217027437
1.26948474237119	0.00486297197151089
1.27008504252126	0.00484457184206336
1.27068534267134	0.0048325237585162
1.27128564282141	0.0048267344911578
1.27188594297149	0.0048272030566408
1.27248624312156	0.0048340207384196
1.27308654327164	0.00484737367668879
1.27368684342171	0.00486754813053274
1.27428714357179	0.00489493861980759
1.27488744372186	0.00493005926635206
1.27548774387194	0.00497355877627929
1.27608804402201	0.00502623963878412
1.27668834417209	0.00508908226077654
1.27728864432216	0.00516327490401396
1.27788894447224	0.00525025042547872
1.27848924462231	0.00535173090734717
1.27908954477239	0.0054697812318684
1.27968984492246	0.0056068723824619
1.28029014507254	0.00576595450798468
1.28089044522261	0.0059505381725312
1.28149074537269	0.00616477904045827
1.28209104552276	0.00641355536217416
1.28269134567284	0.00670251716272255
1.28329164582291	0.00703806812607021
1.28389194597299	0.00742721181199289
1.28449224612306	0.0078771484809302
1.28509254627314	0.008394445045278
1.28569284642321	0.0089835261989921
1.28629314657329	0.00964418535747082
1.28689344672336	0.0103678850178668
1.28749374687344	0.0111329941316862
1.28809404702351	0.0119000368206537
1.28869434717359	0.0126095388241997
1.28929464732366	0.0131863891834982
1.28989494747374	0.0135537737589808
1.29049524762381	0.0136547317992203
1.29109554777389	0.013472086208677
1.29169584792396	0.0130350121530832
1.29229614807404	0.0124079179497771
1.29289644822411	0.0116688726330559
1.29349674837419	0.0108895443351352
1.29409704852426	0.0101239949616201
1.29469734867434	0.00940648938110734
1.29529764882441	0.00875467915148746
1.29589794897449	0.0081745110100735
1.29649824912456	0.00766473204123974
1.29709854927464	0.00722023677934374
1.29769884942471	0.0068342541420914
1.29829914957479	0.00649964173724288
1.29889944972486	0.00620957948961018
1.29949974987494	0.00595789290579296
1.30010005002501	0.00573916354896849
1.30070035017509	0.0055487258918015
1.30130065032516	0.00538260938378091
1.30190095047524	0.00523745891007606
1.30250125062531	0.00511045134047952
1.30310155077539	0.0049992169021667
1.30370185092546	0.00490176911063465
1.30430215107554	0.00481644432502102
1.30490245122561	0.00474185065737684
1.30550275137569	0.00467682536782816
1.30610305152576	0.00462039967598436
1.30670335167584	0.00457176991918965
1.30730365182591	0.00453027408277915
1.30790395197599	0.00449537285871124
1.30850425212606	0.00446663452725527
1.30910455227614	0.00444372308790773
1.30970485242621	0.00442638918495728
1.31030515257629	0.00441446347917086
1.31090545272636	0.00440785221122573
1.31150575287644	0.00440653478713587
1.31210605302651	0.00441056329383368
1.31270635317659	0.00442006392725729
1.31330665332666	0.0044352403887942
1.31390695347674	0.00445637938179139
1.31450725362681	0.00448385842109313
1.31510755377689	0.00451815625816962
1.31570785392696	0.00455986632504047
1.31630815407704	0.00460971371387892
1.31690845422711	0.00466857633635446
1.31750875437719	0.00473751104469989
1.31810905452726	0.00481778563624512
1.31870935467734	0.00491091778423089
1.31930965482741	0.00501872199845783
1.31990995497749	0.005143365640347
1.32051025512756	0.0052874346524996
1.32111055527764	0.00545400875222575
1.32171085542771	0.00564674392597782
1.32231115557779	0.00586995636779171
1.32291145572786	0.00612869523262276
1.32351175587794	0.00642877964738926
1.32411205602801	0.00677675520848825
1.32471235617809	0.00717969247609181
1.32531265632816	0.00764470036791062
1.32591295647824	0.00817795993340902
1.32651325662831	0.00878301112601443
1.32711355677839	0.00945799370350654
1.32771385692846	0.0101916684350011
1.32831415707854	0.0109585341837733
1.32891445722861	0.0117144370879555
1.32951475737869	0.0123956447169386
1.33011505752876	0.0129253703206244
1.33071535767884	0.0132299658722564
1.33131565782891	0.0132610585713834
1.33191595797899	0.0130130551888284
1.33251625812906	0.0125252631042449
1.33311655827914	0.0118672309541481
1.33371685842921	0.0111166113663114
1.33431715857929	0.0103410024627703
1.33491745872936	0.0095892286722921
1.33551775887944	0.00889086916747645
1.33611805902951	0.00826013616438875
1.33671835917959	0.00770079248061888
1.33731865932966	0.00721037821849147
1.33791895947974	0.0067832381996824
1.33851925962981	0.00641244930173489
1.33911955977989	0.0060909347137951
1.33971985992997	0.00581204425788634
1.34032016008004	0.00556981145136837
1.34092046023012	0.0053590279905634
1.34152076038019	0.00517522277702745
1.34212106053027	0.0050145965141342
1.34272136068034	0.00487394028092919
1.34332166083042	0.00475055299121858
1.34392196098049	0.00464216489978057
1.34452226113057	0.00454687004023698
1.34512256128064	0.00446306822570467
1.34572286143072	0.00438941613789945
1.34632316158079	0.00432478655695024
1.34692346173087	0.00426823464578878
1.34752376188094	0.0042189702322614
1.34812406203102	0.00417633513701914
1.34872436218109	0.0041397847268108
1.34932466233117	0.00410887300627377
1.34992496248124	0.0040832406852913
1.35052526263132	0.00406260576926908
1.35112556278139	0.0040467563157988
1.35172586293147	0.00403554508447428
1.35232616308154	0.00402888587925245
1.35292646323162	0.00402675144714089
1.35352676338169	0.00402917285562183
1.35412706353177	0.0040362403265226
1.35472736368184	0.00404810555840092
1.35532766383192	0.0040649856253012
1.35592796398199	0.00408716859935425
1.35652826413207	0.00411502111059182
1.35712856428214	0.00414899813202562
1.35772886443222	0.00418965536392346
1.35832916458229	0.00423766469037938
1.35892946473237	0.00429383329485762
1.35952976488244	0.00435912714841738
1.36013006503252	0.0044346997195744
1.36073036518259	0.00452192688483883
1.36133066533267	0.00462244911538497
1.36193096548274	0.00473822202226861
1.36253126563282	0.00487157615587408
1.36313156578289	0.00502528638608363
1.36373186593297	0.00520264990412497
1.36433216608304	0.00540756930721837
1.36493246623312	0.00564463237626231
1.36553276638319	0.00591917143504765
1.36613306653327	0.00623727008661805
1.36673336668334	0.00660566004857505
1.36733366683342	0.00703141130490267
1.36793396698349	0.00752126141202688
1.36853426713357	0.00808035796228337
1.36913456728364	0.00871012644357532
1.36973486743372	0.00940499686962334
1.37033516758379	0.0101479822395069
1.37093546773387	0.0109058342104672
1.37153576788394	0.0116258462851908
1.37213606803402	0.0122378796428952
1.37273636818409	0.0126652136224082
1.37333666833417	0.0128441449854758
1.37393696848424	0.012745216993389
1.37453726863432	0.0123843485922571
1.37513756878439	0.0118166554334001
1.37573786893447	0.0111170620096431
1.37633816908454	0.0103591608234885
1.37693846923462	0.009601443005976
1.37753876938469	0.00888289599631445
1.37813906953477	0.00822502252978684
1.37873936968484	0.00763644987745636
1.37933966983492	0.00711758239806471
1.37993996998499	0.0066642296563141
1.38054027013507	0.00627005495650532
1.38114057028514	0.00592806440659879
1.38174087043522	0.00563142944412655
1.38234117058529	0.00537388905405297
1.38294147073537	0.00514990568972122
1.38354177088544	0.00495468667900052
1.38414207103552	0.00478413847151987
1.38474237118559	0.00463479226014025
1.38534267133567	0.00450372188686976
1.38594297148574	0.0043884646233044
1.38654327163582	0.00428694959616131
1.38714357178589	0.00419743547880031
1.38774387193597	0.00411845745702112
1.38834417208604	0.00404878272503504
1.38894447223612	0.00398737348108076
1.38954477238619	0.00393335634694213
1.39014507253627	0.00388599720631863
1.39074537268634	0.00384468057561405
1.39134567283642	0.00380889275176685
1.39194597298649	0.00377820810791715
1.39254627313657	0.0037522780215335
1.39314657328664	0.00373082201889365
1.39374687343672	0.00371362080493184
1.39434717358679	0.00370051092005604
1.39494747373687	0.00369138082769087
1.39554777388694	0.00368616829020383
1.39614807403702	0.00368485893864155
1.39674837418709	0.00368748598534538
1.39734867433717	0.00369413106992695
1.39794897448724	0.00370492627009781
1.39854927463732	0.0037200573512829
1.39914957478739	0.00373976837467104
1.39974987493747	0.00376436783432447
1.40035017508754	0.00379423655226129
1.40095047523762	0.00382983762821494
1.40155077538769	0.00387172882023651
1.40215107553777	0.0039205778253313
1.40275137568784	0.00397718103697608
1.40335167583792	0.00404248647777357
1.40395197598799	0.004117621735851
1.40455227613807	0.00420392786044482
1.40515257628814	0.00430300026881943
1.40575287643822	0.00441673773098114
1.40635317658829	0.00454740033273825
1.40695347673837	0.0046976767940808
1.40755377688844	0.00487076032430346
1.40815407703852	0.00507042978295527
1.40875437718859	0.00530112836419551
1.40935467733867	0.00556802381695068
1.40995497748874	0.00587701997823342
1.41055527763882	0.00623466567718688
1.41115557778889	0.00664786953822946
1.41175587793897	0.00712327432027804
1.41235617808904	0.00766607474557235
1.41295647823912	0.00827800018788741
1.41355677838919	0.00895419500873441
1.41415707853927	0.00967896066545574
1.41475737868934	0.0104210011332861
1.41535767883942	0.0111300912090179
1.41595797898949	0.0117385840265988
1.41655827913957	0.0121713719819896
1.41715857928964	0.0123646065189435
1.41775887943972	0.0122866988264944
1.41835917958979	0.011950200616596
1.41895947973987	0.0114069138016046
1.41955977988995	0.0107294844720926
1.42016008004002	0.00999049510139004
1.4207603801901	0.00924837128098021
1.42136068034017	0.0085425153450798
1.42196098049025	0.0078949803177168
1.42256128064032	0.00731490227566085
1.4231615807904	0.00680309388234161
1.42376188094047	0.0063556717062494
1.42436218109055	0.0059665240171161
1.42496248124062	0.00562882131565818
1.4255627813907	0.00533585642391088
1.42616308154077	0.00508145945817449
1.42676338169085	0.00486016252320182
1.42736368184092	0.00466722702301032
1.427963981991	0.0044986018723359
1.42856428214107	0.00435085180492607
1.42916458229115	0.0042210771302184
1.42976488244122	0.00410683581233871
1.4303651825913	0.00400607282189775
1.43096548274137	0.00391705849523313
1.43156578289145	0.00383833598164522
1.43216608304152	0.00376867708079625
1.4327663831916	0.00370704546954328
1.43336668334167	0.00365256626159383
1.43396698349175	0.00360450090689674
1.43456728364182	0.00356222655122912
1.4351675837919	0.00352521910367408
1.43576788394197	0.00349303938272438
1.43636818409205	0.00346532182278853
1.43696848424212	0.00344176531944686
1.4375687843922	0.00342212587411942
1.43816908454227	0.00340621076832245
1.43876938469235	0.00339387405632684
1.43936968484242	0.00338501321480745
1.4399699849925	0.00337956683090228
1.44057028514257	0.00337751324775948
1.44117058529265	0.00337887012075304
1.44177088544272	0.00338369486959428
1.4423711855928	0.00339208604297595
1.44297148574287	0.00340418564455562
1.44357178589295	0.00342018250344431
1.44417208604302	0.00344031681042059
1.4447723861931	0.00346488598447643
1.44537268634317	0.00349425208480402
1.44597298649325	0.0035288510428893
1.44657328664332	0.00356920405999581
1.4471735867934	0.00361593159889384
1.44777388694347	0.00366977049655846
1.44837418709355	0.00373159483668556
1.44897448724362	0.00380244134427128
1.4495747873937	0.00388354019034092
1.45017508754377	0.00397635220342662
1.45077538769385	0.00408261353577548
1.45137568784392	0.00420438875090557
1.451975987994	0.00434413294646059
1.45257628814407	0.00450476265485811
1.45317658829415	0.00468973344156343
1.45377688844422	0.00490311860802147
1.4543771885943	0.00514967697463678
1.45497748874437	0.00543488640320895
1.45557778889445	0.00576490056226382
1.45617808904452	0.00614635547513388
1.4567783891946	0.00658590553930069
1.45737868934467	0.007089305262081
1.45797898949475	0.00765978499791374
1.45857928964482	0.00829544145328709
1.4591795897949	0.00898548639465706
1.45977988994497	0.00970566624970029
1.46038019009505	0.0104141913876133
1.46098049024512	0.0110509936112624
1.4615807903952	0.011544042719369
1.46218109054527	0.0118247107361115
1.46278139069535	0.0118485282016373
1.46338169084542	0.011611325704948
1.4639819909955	0.0111508106881347
1.46458229114557	0.0105325422492371
1.46518259129565	0.00982917772135555
1.46578289144572	0.00910365067573568
1.4663831915958	0.00840122359561483
1.46698349174587	0.0077491898717155
1.46758379189595	0.00716056055647623
1.46818409204602	0.0066386677004365
1.4687843921961	0.00618109796276549
1.46938469234617	0.00578250054017731
1.46998499249625	0.00543637023658368
1.47058529264632	0.00513607582192565
1.4711855927964	0.00487539392979864
1.47178589294647	0.00464874412922622
1.47238619309655	0.0044512555109576
1.47298649324662	0.00427874537939154
1.4735867933967	0.0041276571900662
1.47418709354677	0.00399498393820747
1.47478739369685	0.0038781907244367
1.47538769384692	0.00377514306945829
1.475987993997	0.00368404360291208
1.47658829414707	0.00360337767503321
1.47718859429715	0.00353186742302443
1.47778889444722	0.00346843339018953
1.4783891945973	0.00341216267046739
1.47898949474737	0.00336228257948673
1.47958979489745	0.00331813895065379
1.48019009504752	0.00327917827587438
1.4807903951976	0.0032449330324217
1.48139069534767	0.00321500964961847
1.48199099549775	0.00318907866743454
1.48259129564782	0.00316686672322404
1.4831915957979	0.00314815007368151
1.48379189594797	0.00313274941839283
1.48439219609805	0.00312052584098591
1.48499249624812	0.00311137772567917
1.4855927963982	0.00310523854266488
1.48619309654827	0.00310207542675034
1.48679339669835	0.00310188850135466
1.48739369684842	0.00310471092553863
1.4879939969985	0.00311060966635442
1.48859429714857	0.00311968702353141
1.48919459729865	0.00313208295945485
1.48979489744872	0.00314797831569122
1.4903951975988	0.00316759902920833
1.49099549774887	0.00319122149830688
1.49159579789895	0.00321917929166664
1.49219609804902	0.00325187144553191
1.4927963981991	0.00328977265576874
1.49339669834917	0.00333344574517795
1.49399699849925	0.00338355687361949
1.49459729864932	0.00344089405987963
1.4951975987994	0.00350638969847267
1.49579789894947	0.0035811478762608
1.49639819909955	0.00366647740954627
1.49699849924962	0.00376393160416648
1.4975987993997	0.00387535573470632
1.49819909954977	0.00400294304306895
1.49879939969985	0.00414929948856988
1.49939969984993	0.0043175162188964
1.5	0.00451124621658437


==> nfext_local_1dot1.dat <==
0.4	20.8449607624349
0.401001669449082	20.8993397357627
0.402003338898164	20.954142063173
0.403005008347245	21.009372207071
0.404006677796327	21.0650346949077
0.405008347245409	21.1211341203675
0.406010016694491	21.1776751445829
0.407011686143573	21.2346624973747
0.408013355592654	21.2921009785218
0.409015025041736	21.3499954590578
0.410016694490818	21.4083508825981
0.4110183639399	21.4671722666961
0.412020033388982	21.5264647042307
0.413021702838063	21.5862333648253
0.414023372287145	21.646483496299
0.415025041736227	21.7072204261516
0.416026711185309	21.7684495630824
0.417028380634391	21.8301763985449
0.418030050083472	21.8924065083363
0.419031719532554	21.9551455542258
0.420033388981636	22.0183992856196
0.421035058430718	22.0821735412664
0.4220367278798	22.1464742510017
0.423038397328881	22.2113074375351
0.424040066777963	22.2766792182791
0.425041736227045	22.3425958072222
0.426043405676127	22.4090635168466
0.427045075125209	22.476088760093
0.42804674457429	22.5436780523719
0.429048414023372	22.6118380136248
0.430050083472454	22.6805753704355
0.431051752921536	22.7498969581932
0.432053422370618	22.819809723309
0.4330550918197	22.8903207254872
0.434056761268781	22.9614371400533
0.435058430717863	23.0331662603405
0.436060100166945	23.1055155001351
0.437061769616027	23.1784923961845
0.438063439065109	23.2521046107688
0.43906510851419	23.3263599343369
0.440066777963272	23.401266288211
0.441068447412354	23.47683172736
0.442070116861436	23.5530644432445
0.443071786310518	23.6299727667356
0.444073455759599	23.70756517111
0.445075125208681	23.7858502751229
0.446076794657763	23.8648368461619
0.447078464106845	23.9445338034843
0.448080133555927	24.0249502215402
0.449081803005008	24.1060953333842
0.45008347245409	24.1879785341784
0.451085141903172	24.27060938479
0.452086811352254	24.3539976154854
0.453088480801336	24.438153129726
0.454090150250417	24.5230860080665
0.455091819699499	24.6088065121605
0.456093489148581	24.6953250888774
0.457095158597663	24.782652374532
0.458096828046745	24.8707991992332
0.459098497495826	24.9597765913537
0.460100166944908	25.0495957821263
0.46110183639399	25.1402682103691
0.462103505843072	25.2318055273461
0.463105175292154	25.3242196017661
0.464106844741235	25.4175225249258
0.465108514190317	25.5117266160008
0.466110183639399	25.6068444274909
0.467111853088481	25.7028887508237
0.468113522537563	25.7998726221232
0.469115191986644	25.8978093281485
0.470116861435726	25.9967124124082
0.471118530884808	26.0965956814583
0.47212020033389	26.1974732113876
0.473121869782972	26.2993593544999
0.474123539232053	26.4022687461982
0.475125208681135	26.506216312079
0.476126878130217	26.6112172752444
0.477128547579299	26.7172871638394
0.478130217028381	26.8244418188238
0.479131886477462	26.9326974019852
0.480133555926544	27.0420704042053
0.481135225375626	27.1525776539856
0.482136894824708	27.2642363262449
0.48313856427379	27.3770639513971
0.484140233722871	27.4910784247216
0.485141903171953	27.6062980160356
0.486143572621035	27.7227413796819
0.487145242070117	27.8404275648435
0.488146911519199	27.9593760261972
0.489148580968281	28.079606634921
0.490150250417362	28.2011396900683
0.491151919866444	28.3239959303235
0.492153589315526	28.4481965461552
0.493155258764608	28.5737631923818
0.49415692821369	28.7007180011675
0.495158597662771	28.8290835954654
0.496160267111853	28.9588831029271
0.497161936560935	29.0901401702968
0.498163606010017	29.2228789783122
0.499165275459099	29.3571242571309
0.50016694490818	29.4929013023077
0.501168614357262	29.6302359913433
0.502170283806344	29.7691548008315
0.503171953255426	29.909684824229
0.504173622704507	30.0518537902766
0.505175292153589	30.1956900820991
0.506176961602671	30.3412227570148
0.507178631051753	30.4884815670864
0.508180300500835	30.6374969804461
0.509181969949916	30.7883002034304
0.510183639398998	30.9409232035621
0.51118530884808	31.0953987334175
0.512186978297162	31.2517603554213
0.513188647746244	31.4100424676114
0.514190317195326	31.5702803304202
0.515191986644407	31.732510094521
0.516193656093489	31.8967688297898
0.517195325542571	32.0630945554379
0.518196994991653	32.2315262713711
0.519198664440735	32.4021039908367
0.520200333889816	32.5748687744227
0.521202003338898	32.7498627654768
0.52220367278798	32.9271292270162
0.523205342237062	33.1067125802058
0.524207011686144	33.2886584444849
0.525208681135225	33.4730136794285
0.526210350584307	33.6598264284337
0.527212020033389	33.8491461643291
0.528213689482471	34.041023737009
0.529215358931553	34.2355114232031
0.530217028380634	34.4326629784974
0.531218697829716	34.6325336917302
0.532220367278798	34.8351804418978
0.53322203672788	35.0406617577077
0.534223706176962	35.2490378799324
0.535225375626043	35.4603708267251
0.536227045075125	35.6747244620668
0.537228714524207	35.892164567531
0.538230383973289	36.1127589175631
0.539232053422371	36.336577358483
0.540233722871452	36.56369189144
0.541235392320534	36.7941767595608
0.542237061769616	37.0281085395513
0.543238731218698	37.2655662380331
0.54424040066778	37.5066313929143
0.545242070116861	37.7513881801198
0.546243739565943	37.99992352603
0.547245409015025	38.2523272260043
0.548247078464107	38.5086920693957
0.549248747913189	38.7691139714961
0.55025041736227	39.0336921128872
0.551252086811352	39.3025290867103
0.552253756260434	39.5757310544137
0.553255425709516	39.8534079105812
0.554257095158598	40.1356734574982
0.555258764607679	40.4226455901704
0.556260434056761	40.7144464925707
0.557262103505843	41.0112028459624
0.558263772954925	41.3130460502216
0.559265442404007	41.6201124591698
0.560267111853089	41.93254363102
0.56126878130217	42.250486595145
0.562270450751252	42.5740941364976
0.563272120200334	42.9035250991356
0.564273789649416	43.2389447104583
0.565275459098498	43.5805249279157
0.566277128547579	43.9284448101416
0.567278797996661	44.2828909146581
0.568280467445743	44.644057724535
0.569282136894825	45.0121481066402
0.570283806343907	45.3873738044126
0.571285475792988	45.769955968412
0.57228714524207	46.1601257282786
0.573288814691152	46.5581248101494
0.574290484140234	46.9642062040613
0.575292153589316	47.3786348864151
0.576293823038397	47.8016886031935
0.577295492487479	48.233658720339
0.578297161936561	48.6748511485102
0.579298831385643	49.1255873503682
0.580300500834725	49.5862054396212
0.581302170283806	50.0570613822956
0.582303839732888	50.538530312134
0.58330550918197	51.0310079736832
0.584307178631052	51.5349123085664
0.585308848080134	52.0506852026815
0.586310517529215	52.5787944146926
0.587312186978297	53.1197357092577
0.588313856427379	53.6740352220403
0.589315525876461	54.2422520877996
0.590317195325543	54.8249813678603
0.591318864774624	55.4228573191869
0.592320534223706	56.0365570543093
0.593322203672788	56.6668046496944
0.59432387312187	57.3143757701027
0.595325542570952	57.9801028883464
0.596327212020033	58.6648811940711
0.597328881469115	59.3696753022128
0.598330550918197	60.0955268922233
0.599332220367279	60.8435634337006
0.600333889816361	61.6150081835612
0.601335559265442	62.4111916752846
0.602337228714524	63.2335649631678
0.603338898163606	64.0837149350912
0.604340567612688	64.9633820672034
0.60534223706177	65.8744810640692
0.606343906510851	66.819124908493
0.607345575959933	67.7996529352555
0.608347245409015	68.8186636383799
0.609348914858097	69.8790530128018
0.610350584307179	70.9840592989024
0.61135225375626	72.1373150041461
0.612353923205342	73.3429069482523
0.613355592654424	74.6054446838213
0.614357262103506	75.9301367383613
0.615358931552588	77.3228722571698
0.616360601001669	78.7903019739678
0.617362270450751	80.339905474043
0.618363939899833	81.9800186159232
0.619365609348915	83.7197704698714
0.620367278797997	85.5688333505847
0.621368948247078	87.5368040456092
0.62237061769616	89.6318751776731
0.623372287145242	91.8581621096585
0.624373956594324	94.2105230644136
0.625375626043406	96.6648171388974
0.626377295492488	99.1602472013529
0.627378964941569	101.569343622899
0.628380634390651	103.65334499061
0.629382303839733	105.015766748487
0.630383973288815	105.111741522872
0.631385642737897	103.435537632941
0.632387312186978	99.9524534982858
0.63338898163606	95.4637578818497
0.634390651085142	91.3237074206206
0.635392320534224	88.6224811720846
0.636393989983306	87.7054126539566
0.637395659432387	88.3449245170188
0.638397328881469	90.1246040046658
0.639398998330551	92.6758000961681
0.640400667779633	95.7442034154929
0.641402337228715	99.1771024797123
0.642404006677796	102.892829768664
0.643405676126878	106.854459917666
0.64440734557596	111.051107842618
0.645409015025042	115.484421638934
0.646410684474124	120.156635096379
0.647412353923205	125.056004474543
0.648414023372287	130.13433832566
0.649415692821369	135.269873286505
0.650417362270451	140.210048559102
0.651419031719533	144.503563569541
0.652420701168614	147.482152506857
0.653422370617696	148.443513709685
0.654424040066778	147.171442609889
0.65542570951586	144.500114925542
0.656427378964942	142.134377851218
0.657429048414023	141.631276222746
0.658430717863105	143.634262035973
0.659432387312187	147.972678586056
0.660434056761269	154.12397371187
0.661435726210351	161.50563259546
0.662437395659432	169.516743617017
0.663439065108514	177.447759852535
0.664440734557596	184.40975783223
0.665442404006678	189.494973485122
0.66644407345576	192.349823133032
0.667445742904841	193.831450742768
0.668447412353923	195.800250338347
0.669449081803005	199.890686604518
0.670450751252087	206.525766627701
0.671452420701169	214.925643106594
0.67245409015025	223.661458024769
0.673455759599332	231.396762219249
0.674457429048414	237.766290312326
0.675459098497496	243.757532779553
0.676460767946578	250.797135417743
0.677462437395659	259.343733037145
0.678464106844741	268.643389859556
0.679465776293823	277.816451236977
0.680467445742905	286.894553754554
0.681469115191987	296.493899264851
0.682470784641068	306.78056314331
0.68347245409015	317.44318492628
0.684474123539232	328.382268335018
0.685475792988314	339.698351583527
0.686477462437396	351.341160861064
0.687479131886477	363.208769984924
0.688480801335559	375.218730713583
0.689482470784641	387.239816117466
0.690484140233723	399.097516730651
0.691485809682805	410.566537624739
0.692487479131886	421.359016136065
0.693489148580968	431.116221169153
0.69449081803005	439.402640639568
0.695492487479132	445.707203702169
0.696494156928214	449.457328343509
0.697495826377295	450.053680272152
0.698497495826377	446.934244485936
0.699499165275459	439.673039878681
0.700500834724541	428.107369429085
0.701502504173623	412.464819043835
0.702504173622704	393.432764248414
0.703505843071786	372.102642602847
0.704507512520868	349.763838590463
0.70550918196995	327.617672615036
0.706510851419032	306.551294725281
0.707512520868113	287.067197157993
0.708514190317195	269.348010611546
0.709515859766277	253.371545270003
0.710517529215359	239.010957293708
0.711519198664441	226.099725544333
0.712520868113523	214.466746314155
0.713522537562604	203.952547985725
0.714524207011686	194.41526385755
0.715525876460768	185.731600404017
0.71652754590985	177.795612350185
0.717529215358932	170.51668620746
0.718530884808013	163.817387659241
0.719532554257095	157.63145340177
0.720534223706177	151.902027295218
0.721535893155259	146.580157586447
0.722537562604341	141.623536761669
0.723539232053422	136.99545322726
0.724540901502504	132.663922097774
0.725542570951586	128.60096484746
0.726544240400668	124.782011578429
0.72754590984975	121.185403861963
0.728547579298831	117.791979969426
0.729549248747913	114.584727639449
0.730550918196995	111.548492307888
0.731552587646077	108.669731005052
0.732554257095159	105.936303972272
0.73355592654424	103.33729754014
0.734557595993322	100.862873009934
0.735559265442404	98.5041372442647
0.736560934891486	96.2530314495996
0.737562604340568	94.1022352596883
0.738564273789649	92.0450837353955
0.739565943238731	90.0754953071817
0.740567612687813	88.1879090205563
0.741569282136895	86.3772297175194
0.742570951585977	84.6387800103048
0.743572621035058	82.9682580872555
0.74457429048414	81.3617005419779
0.745575959933222	79.8154495421406
0.746577629382304	78.3261237582467
0.747579298831386	76.8905925593142
0.748580968280467	75.5059530547887
0.749582637729549	74.1695096227067
0.750584307178631	72.8787556151811
0.751585976627713	71.6313569753511
0.752587646076795	70.4251375363918
0.753589315525876	69.2580658041094
0.754590984974958	68.128243050973
0.75559265442404	67.0338925719048
0.756594323873122	65.9733499713676
0.757595993322204	64.9450543677918
0.758597662771285	63.9475404155569
0.759599332220367	62.9794310569797
0.760601001669449	62.0394309273244
0.761602671118531	61.1263203450096
0.762604340567613	60.238949827127
0.763606010016694	59.3762350773087
0.764607679465776	58.5371523990014
0.765609348914858	57.7207344924763
0.76661101836394	56.9260665985128
0.767612687813022	56.1522829557371
0.768614357262103	55.3985635421529
0.769616026711185	54.664131074525
0.770617696160267	53.9482482420421
0.771619365609349	53.2502151531172
0.772621035058431	52.5693669763448
0.773622704507513	51.905071758545
0.774624373956594	51.2567284045237
0.775626043405676	50.6237648046866
0.776627712854758	50.0056360979906
0.77762938230384	49.4018230589168
0.778631051752922	48.811830598218
0.779632721202003	48.2351863681551
0.780634390651085	47.6714394637925
0.781636060100167	47.1201592126974
0.782637729549249	46.5809340460727
0.783639398998331	46.0533704449829
0.784641068447412	45.537091955886
0.785642737896494	45.0317382701938
0.786644407345576	44.5369643630382
0.787646076794658	44.052439686829
0.78864774624374	43.5778474155685
0.789649415692821	43.1128837362187
0.790651085141903	42.6572571837281
0.791652754590985	42.2106880166006
0.792654424040067	41.7729076301406
0.793656093489149	41.3436580047413
0.79465776293823	40.9226911867886
0.795659432387312	40.5097687999465
0.796661101836394	40.1046615847624
0.797662771285476	39.7071489646879
0.798664440734558	39.31701863676
0.799666110183639	38.9340661853163
0.800667779632721	38.5580947172415
0.801669449081803	38.1889145173529
0.802671118530885	37.8263427226352
0.803672787979967	37.4702030141288
0.804674457429048	37.1203253253624
0.80567612687813	36.7765455662981
0.806677796327212	36.4387053618326
0.807679465776294	36.1066518039629
0.808681135225376	35.780237216789
0.809682804674457	35.4593189335812
0.810684474123539	35.1437590851943
0.811686143572621	34.8334243991565
0.812687813021703	34.5281860088105
0.813689482470785	34.2279192719203
0.814691151919866	33.9325035982021
0.815692821368948	33.6418222852654
0.81669449081803	33.3557623624927
0.817696160267112	33.0742144424085
0.818697829716194	32.7970725791222
0.819699499165276	32.5242341334537
0.820701168614357	32.2555996443746
0.821702838063439	31.9910727064229
0.822704507512521	31.7305598527683
0.823706176961603	31.473970443625
0.824707846410685	31.2212165597294
0.825709515859766	30.9722129006145
0.826711185308848	30.7268766874306
0.82771285475793	30.4851275700765
0.828714524207012	30.246887538419
0.829716193656094	30.0120808373915
0.830717863105175	29.7806338857746
0.831719532554257	29.5524751984745
0.832721202003339	29.3275353121221
0.833722871452421	29.1057467138304
0.834724540901502	28.8870437729519
0.835726210350584	28.6713626756917
0.836727879799666	28.4586413624355
0.837729549248748	28.2488194676627
0.83873121869783	28.0418382623207
0.839732888146911	27.837640598542
0.840734557595993	27.6361708565952
0.841736227045075	27.4373748939637
0.842737896494157	27.2411999964537
0.843739565943239	27.0475948312369
0.84474123539232	26.8565094017394
0.845742904841402	26.6678950042926
0.846744574290484	26.481704186465
0.847746243739566	26.2978907070009
0.848747913188648	26.1164094972927
0.849749582637729	25.9372166243186
0.850751252086811	25.7602692549814
0.851752921535893	25.5855256217872
0.852754590984975	25.4129449898043
0.853756260434057	25.2424876248475
0.854757929883138	25.0741147628355
0.85575959933222	24.9077885802697
0.856761268781302	24.7434721657884
0.857762938230384	24.5811294927492
0.858764607679466	24.420725392798
0.859766277128548	24.2622255303818
0.860767946577629	24.1055963781673
0.861769616026711	23.9508051933274
0.862771285475793	23.7978199946595
0.863772954924875	23.646609540503
0.864774624373957	23.497143307422
0.865776293823038	23.3493914696235
0.86677796327212	23.2033248790811
0.867779632721202	23.0589150463358
0.868781302170284	22.9161341219483
0.869782971619366	22.7749548785753
0.870784641068447	22.635350693647
0.871786310517529	22.4972955326212
0.872787979966611	22.3607639327929
0.873789649415693	22.225730987636
0.874791318864775	22.0921723316596
0.875792988313856	21.960064125756
0.876794657762938	21.8293830430248
0.87779632721202	21.7001062550532
0.878797996661102	21.5722114186356
0.879799666110184	21.4456766629178
0.880801335559265	21.3204805769471
0.881803005008347	21.1966021976167
0.882804674457429	21.0740209979867
0.883806343906511	20.9527168759711
0.884808013355593	20.8326701433746
0.885809682804674	20.7138615152685
0.886811352253756	20.596272099693
0.887813021702838	20.4798833876743
0.88881469115192	20.3646772435444
0.889816360601002	20.2506358955548
0.890818030050083	20.1377419267715
0.891819699499165	20.0259782662439
0.892821368948247	19.9153281804351
0.893823038397329	19.8057752649081
0.894824707846411	19.6973034362556
0.895826377295493	19.5898969242671
0.896828046744574	19.4835402643257
0.897829716193656	19.3782182900238
0.898831385642738	19.2739161259944
0.89983305509182	19.1706191809476
0.900834724540902	19.068313140906
0.901836393989983	18.9669839626347
0.902838063439065	18.8666178672551
0.903839732888147	18.7672013340415
0.904841402337229	18.6687210943901
0.905843071786311	18.5711641259572
0.906844741235392	18.4745176469613
0.907846410684474	18.3787691106415
0.908848080133556	18.28390619987
0.909849749582638	18.1899168219117
0.91085141903172	18.0967891033273
0.911853088480801	18.0045113850147
0.912854757929883	17.9130722173849
0.913856427378965	17.8224603556674
0.914858096828047	17.7326647553421
0.915859766277129	17.6436745676929
0.91686143572621	17.5554791354791
0.917863105175292	17.4680679887219
0.918864774624374	17.3814308406019
0.919866444073456	17.2955575834633
0.920868113522538	17.2104382849239
0.921869782971619	17.1260631840849
0.922871452420701	17.0424226878392
0.923873121869783	16.9595073672755
0.924874791318865	16.8773079541736
0.925876460767947	16.7958153375899
0.926878130217028	16.7150205605299
0.92787979966611	16.634914816704
0.928881469115192	16.5554894473666
0.929883138564274	16.4767359382331
0.930884808013356	16.3986459164753
0.931886477462437	16.3212111477905
0.932888146911519	16.2444235335442
0.933889816360601	16.1682751079826
0.934891485809683	16.0927580355144
0.935893155258765	16.0178646080587
0.936894824707846	15.9435872424573
0.937896494156928	15.8699184779508
0.93889816360601	15.7968509737149
0.939899833055092	15.7243775064566
0.940901502504174	15.6524909680675
0.941903171953255	15.5811843633337
0.942904841402337	15.5104508077003
0.943906510851419	15.4402835250883
0.944908180300501	15.3706758457636
0.945909849749583	15.3016212042559
0.946911519198664	15.2331131373265
0.947913188647746	15.1651452819831
0.948914858096828	15.0977113735415
0.94991652754591	15.0308052437314
0.950918196994992	14.9644208188464
0.951919866444073	14.8985521179364
0.952921535893155	14.8331932510409
0.953923205342237	14.7683384174636
0.954924874791319	14.7039819040853
0.955926544240401	14.6401180837149
0.956928213689482	14.5767414134787
0.957929883138564	14.5138464332441
0.958931552587646	14.4514277640805
0.959933222036728	14.3894801067529
0.96093489148581	14.3279982402496
0.961936560934891	14.2669770203431
0.962938230383973	14.2064113781812
0.963939899833055	14.1462963189105
0.964941569282137	14.0866269203292
0.965943238731219	14.0273983315694
0.9669449081803	13.9686057718084
0.967946577629382	13.9102445290072
0.968948247078464	13.8523099586767
0.969949916527546	13.7947974826705
0.970951585976628	13.7377025880029
0.971953255425709	13.6810208256929
0.972954924874791	13.624747809632
0.973956594323873	13.5688792154768
0.974958263772955	13.5134107795642
0.975959933222037	13.4583382978497
0.976961602671119	13.4036576248682
0.9779632721202	13.3493646727161
0.978964941569282	13.2954554100546
0.979966611018364	13.2419258611343
0.980968280467446	13.1887721048389
0.981969949916528	13.1359902737493
0.982971619365609	13.0835765532271
0.983973288814691	13.0315271805158
0.984974958263773	12.9798384438618
0.985976627712855	12.9285066816515
0.986978297161937	12.8775282815679
0.987979966611018	12.826899679762
0.9889816360601	12.7766173600429
0.989983305509182	12.7266778530826
0.990984974958264	12.6770777356374
0.991986644407346	12.627813629785
0.992988313856427	12.5788822021759
0.993989983305509	12.5302801633004
0.994991652754591	12.4820042667695
0.995993322203673	12.4340513086106
0.996994991652755	12.386418126576
0.997996661101836	12.3391015994657
0.998998330550918	12.292098646463
1	12.2454062264833


==> nfext_local_1dot3.dat <==
0.4	0.993949262654579
0.401001669449082	0.996838419141171
0.402003338898164	0.999751866325275
0.403005008347245	1.00268988573222
0.404006677796327	1.00565276338095
0.405008347245409	1.00864078987412
0.406010016694491	1.0116542604904
0.407011686143573	1.01469347527901
0.408013355592654	1.01775873915659
0.409015025041736	1.02085036200644
0.410016694490818	1.02396865878026
0.4110183639399	1.02711394960236
0.412020033388982	1.03028655987653
0.413021702838063	1.03348682039555
0.414023372287145	1.03671506745345
0.415025041736227	1.0399716429607
0.416026711185309	1.04325689456216
0.417028380634391	1.04657117575823
0.418030050083472	1.04991484602897
0.419031719532554	1.05328827096145
0.420033388981636	1.05669182238046
0.421035058430718	1.0601258784825
0.4220367278798	1.06359082397338
0.423038397328881	1.06708705020936
0.424040066777963	1.07061495534202
0.425041736227045	1.07417494446697
0.426043405676127	1.07776742977656
0.427045075125209	1.08139283071655
0.42804674457429	1.08505157414713
0.429048414023372	1.08874409450818
0.430050083472454	1.09247083398901
0.431051752921536	1.09623224270283
0.432053422370618	1.10002877886582
0.4330550918197	1.10386090898127
0.434056761268781	1.10772910802874
0.435058430717863	1.11163385965846
0.436060100166945	1.11557565639117
0.437061769616027	1.11955499982359
0.438063439065109	1.1235724008396
0.43906510851419	1.12762837982746
0.440066777963272	1.1317234669032
0.441068447412354	1.13585820214037
0.442070116861436	1.1400331358064
0.443071786310518	1.14424882860582
0.444073455759599	1.14850585193046
0.445075125208681	1.15280478811706
0.446076794657763	1.15714623071229
0.447078464106845	1.16153078474575
0.448080133555927	1.16595906701091
0.449081803005008	1.17043170635448
0.45008347245409	1.17494934397449
0.451085141903172	1.17951263372722
0.452086811352254	1.18412224244355
0.453088480801336	1.18877885025487
0.454090150250417	1.19348315092891
0.455091819699499	1.19823585221602
0.456093489148581	1.20303767620605
0.457095158597663	1.20788935969636
0.458096828046745	1.21279165457135
0.459098497495826	1.21774532819394
0.460100166944908	1.22275116380932
0.46110183639399	1.22780996096169
0.462103505843072	1.23292253592422
0.463105175292154	1.23808972214284
0.464106844741235	1.24331237069441
0.465108514190317	1.24859135075981
0.466110183639399	1.25392755011245
0.467111853088481	1.25932187562291
0.468113522537563	1.26477525378024
0.469115191986644	1.27028863123063
0.470116861435726	1.27586297533415
0.471118530884808	1.28149927474022
0.47212020033389	1.28719853998258
0.473121869782972	1.2929618040946
0.474123539232053	1.29879012324562
0.475125208681135	1.30468457739936
0.476126878130217	1.3106462709951
0.477128547579299	1.31667633365277
0.478130217028381	1.3227759209028
0.479131886477462	1.32894621494174
0.480133555926544	1.33518842541494
0.481135225375626	1.34150379022714
0.482136894824708	1.34789357638247
0.48313856427379	1.35435908085479
0.484140233722871	1.36090163149
0.485141903171953	1.36752258794143
0.486143572621035	1.37422334264
0.487145242070117	1.38100532180049
0.488146911519199	1.38786998646557
0.489148580968281	1.39481883358938
0.490150250417362	1.40185339716227
0.491151919866444	1.40897524937873
0.492153589315526	1.41618600185027
0.493155258764608	1.4234873068656
0.49415692821369	1.43088085869995
0.495158597662771	1.43836839497614
0.496160267111853	1.44595169807961
0.497161936560935	1.45363259663005
0.498163606010017	1.46141296701233
0.499165275459099	1.46929473496946
0.50016694490818	1.4772798772608
0.501168614357262	1.48537042338839
0.502170283806344	1.49356845739509
0.503171953255426	1.5018761197377
0.504173622704507	1.51029560923917
0.505175292153589	1.51882918512352
0.506176961602671	1.52747916913796
0.507178631051753	1.53624794776642
0.508180300500835	1.5451379745393
0.509181969949916	1.55415177244444
0.510183639398998	1.56329193644452
0.51118530884808	1.57256113610656
0.512186978297162	1.58196211834943
0.513188647746244	1.5914977103157
0.514190317195326	1.60117082237461
0.515191986644407	1.61098445126315
0.516193656093489	1.62094168337298
0.517195325542571	1.63104569819121
0.518196994991653	1.64129977190365
0.519198664440735	1.65170728116964
0.520200333889816	1.66227170707831
0.521202003338898	1.67299663929666
0.52220367278798	1.68388578042049
0.523205342237062	1.69494295054014
0.524207011686144	1.70617209203369
0.525208681135225	1.71757727460111
0.526210350584307	1.72916270055393
0.527212020033389	1.74093271037586
0.528213689482471	1.75289178857108
0.529215358931553	1.76504456981777
0.530217028380634	1.77739584544634
0.531218697829716	1.78995057026241
0.532220367278798	1.80271386973685
0.53322203672788	1.81569104758641
0.534223706176962	1.82888759377029
0.535225375626043	1.8423091929301
0.536227045075125	1.85596173330258
0.537228714524207	1.86985131613691
0.538230383973289	1.88398426565076
0.539232053422371	1.89836713956208
0.540233722871452	1.91300674023653
0.541235392320534	1.92791012649382
0.542237061769616	1.94308462611948
0.543238731218698	1.95853784913284
0.54424040066778	1.97427770186597
0.545242070116861	1.99031240191309
0.546243739565943	2.00665049401511
0.547245409015025	2.02330086694949
0.548247078464107	2.04027277150189
0.549248747913189	2.05757583960284
0.55025041736227	2.07522010472013
0.551252086811352	2.09321602360608
0.552253756260434	2.11157449950768
0.553255425709516	2.13030690695814
0.554257095158598	2.14942511827924
0.555258764607679	2.16894153193659
0.556260434056761	2.18886910290352
0.557262103505843	2.20922137520484
0.558263772954925	2.23001251682881
0.559265442404007	2.25125735721467
0.560267111853089	2.2729714275444
0.56126878130217	2.29517100409135
0.562270450751252	2.31787315490483
0.563272120200334	2.34109579013985
0.564273789649416	2.3648577163748
0.565275459098498	2.38917869529755
0.566277128547579	2.41407950718328
0.567278797996661	2.43958201963517
0.568280467445743	2.46570926211382
0.569282136894825	2.49248550684252
0.570283806343907	2.51993635674572
0.571285475792988	2.54808884115726
0.57228714524207	2.57697152012565
0.573288814691152	2.6066145982469
0.574290484140234	2.63705004907352
0.575292153589316	2.66831175128369
0.576293823038397	2.7004356379501
0.577295492487479	2.73345986042667
0.578297161936561	2.76742496857786
0.579298831385643	2.80237410931349
0.580300500834725	2.83835324566845
0.581302170283806	2.87541139898753
0.582303839732888	2.91360091714924
0.58330550918197	2.95297777219845
0.584307178631052	2.99360189126847
0.585308848080134	3.03553752527158
0.586310517529215	3.07885366054227
0.587312186978297	3.12362447944881
0.588313856427379	3.16992987697274
0.589315525876461	3.21785604142411
0.590317195325543	3.26749610885052
0.591318864774624	3.31895090235841
0.592320534223706	3.37232976955387
0.593322203672788	3.42775153369997
0.59432387312187	3.48534557706911
0.595325542570952	3.54525307845343
0.596327212020033	3.60762843102507
0.597328881469115	3.67264087188618
0.598330550918197	3.74047636093667
0.599332220367279	3.81133975439187
0.600333889816361	3.88545732775119
0.601335559265442	3.963079714689
0.602337228714524	4.04448534275989
0.603338898163606	4.12998446466833
0.604340567612688	4.21992390600191
0.60534223706177	4.31469267781718
0.606343906510851	4.41472863656877
0.607345575959933	4.52052641607748
0.608347245409015	4.6326469082062
0.609348914858097	4.75172863233339
0.610350584307179	4.87850140989685
0.61135225375626	5.01380284933812
0.612353923205342	5.15859824593373
0.613355592654424	5.31400460116545
0.614357262103506	5.48131954534914
0.615358931552588	5.66205595688673
0.616360601001669	5.85798291130113
0.617362270450751	6.07117305973971
0.618363939899833	6.30405522296728
0.619365609348915	6.55946808349342
0.620367278797997	6.84070475852521
0.621368948247078	7.15152555773442
0.62237061769616	7.49609111172731
0.623372287145242	7.87871819649137
0.624373956594324	8.30326354315294
0.625375626043406	8.7717591412512
0.626377295492488	9.28160920232516
0.627378964941569	9.8202218654129
0.628380634390651	10.3557220636933
0.629382303839733	10.823803210329
0.630383973288815	11.1173005008519
0.631385642737897	11.0988555101135
0.632387312186978	10.6613652888638
0.63338898163606	9.81411331603619
0.634390651085142	8.70400342941953
0.635392320534224	7.53425881377345
0.636393989983306	6.46999380991878
0.637395659432387	5.60665240261041
0.638397328881469	4.98439932364868
0.639398998330551	4.60823465893992
0.640400667779633	4.45945304103066
0.641402337228715	4.50375990439722
0.642404006677796	4.70160377336312
0.643405676126878	5.01804790006581
0.64440734557596	5.42781280676913
0.645409015025042	5.91547362628162
0.646410684474124	6.47315830566384
0.647412353923205	7.09732625100838
0.648414023372287	7.78473032720813
0.649415692821369	8.52653232675535
0.650417362270451	9.29886086592632
0.651419031719533	10.048734379589
0.652420701168614	10.6793830333219
0.653422370617696	11.0526149381963
0.654424040066778	11.0377462511884
0.65542570951586	10.6039382522917
0.656427378964942	9.87303449047713
0.657429048414023	9.06237310998901
0.658430717863105	8.37968890253796
0.659432387312187	7.96294643776501
0.660434056761269	7.87202899818883
0.661435726210351	8.10140169030891
0.662437395659432	8.59699827470722
0.663439065108514	9.26744421138731
0.664440734557596	9.9841223321749
0.665442404006678	10.5844957390845
0.66644407345576	10.9133715410941
0.667445742904841	10.910726157877
0.668447412353923	10.6716247821578
0.669449081803005	10.3961848735472
0.670450751252087	10.2713811598987
0.671452420701169	10.3805092873058
0.67245409015025	10.6754864507986
0.673455759599332	11.0112970218721
0.674457429048414	11.2389064607057
0.675459098497496	11.3119783011542
0.676460767946578	11.3089527667745
0.677462437395659	11.3389862253526
0.678464106844741	11.4347691866929
0.679465776293823	11.5429865542784
0.680467445742905	11.6078270913726
0.681469115191987	11.6324187282011
0.682470784641068	11.644986232364
0.68347245409015	11.6468918495085
0.684474123539232	11.6236656967583
0.685475792988314	11.5722626080177
0.686477462437396	11.4938268701068
0.687479131886477	11.3854562146523
0.688480801335559	11.2448920937624
0.689482470784641	11.0709303891419
0.690484140233723	10.862793042253
0.691485809682805	10.6206516808116
0.692487479131886	10.3458177926878
0.693489148580968	10.0409501115327
0.69449081803005	9.71018701795226
0.695492487479132	9.35914044577868
0.696494156928214	8.99468973170857
0.697495826377295	8.62453530801211
0.698497495826377	8.25652953528645
0.699499165275459	7.89788735467811
0.700500834724541	7.55445925968236
0.701502504173623	7.23026765154387
0.702504173622704	6.92742700289421
0.703505843071786	6.6464178026962
0.704507512520868	6.38655709878535
0.70550918196995	6.14648227227647
0.706510851419032	5.9245305351329
0.707512520868113	5.71898377536257
0.708514190317195	5.52820221668854
0.709515859766277	5.35068477379839
0.710517529215359	5.18508760898862
0.711519198664441	5.03022143272506
0.712520868113523	4.88503930816247
0.713522537562604	4.74862115361357
0.714524207011686	4.62015798220314
0.715525876460768	4.49893723890964
0.71652754590985	4.38432974056642
0.717529215358932	4.27577830905936
0.718530884808013	4.17278799994333
0.719532554257095	4.07491775533351
0.720534223706177	3.98177329245388
0.721535893155259	3.89300104744025
0.722537562604341	3.80828301263774
0.723539232053422	3.72733232719667
0.724540901502504	3.649889501753
0.725542570951586	3.57571917690804
0.726544240400668	3.50460733163923
0.72754590984975	3.43635887169753
0.728547579298831	3.37079553970468
0.729549248747913	3.30775409835271
0.730550918196995	3.24708474612807
0.731552587646077	3.18864973161144
0.732554257095159	3.13232213788073
0.73355592654424	3.07798481307469
0.734557595993322	3.02552942692601
0.735559265442404	2.97485563618678
0.736560934891486	2.92587034446007
0.737562604340568	2.87848704411252
0.738564273789649	2.83262522975037
0.739565943238731	2.78820987425779
0.740567612687813	2.74517095967204
0.741569282136895	2.70344305624582
0.742570951585977	2.662964943958
0.743572621035058	2.62367927150634
0.74457429048414	2.58553224847311
0.745575959933222	2.54847336691541
0.746577629382304	2.51245514911182
0.747579298831386	2.4774329186085
0.748580968280467	2.4433645920619
0.749582637729549	2.41021048968026
0.750584307178631	2.37793316232991
0.751585976627713	2.3464972336007
0.752587646076795	2.3158692553234
0.753589315525876	2.28601757520451
0.754590984974958	2.25691221539444
0.75559265442404	2.22852476093663
0.756594323873122	2.20082825716057
0.757595993322204	2.1737971151827
0.758597662771285	2.14740702476819
0.759599332220367	2.12163487388499
0.760601001669449	2.09645867435071
0.761602671118531	2.07185749303408
0.762604340567613	2.04781138812677
0.763606010016694	2.02430135004981
0.764607679465776	2.0013092466011
0.765609348914858	1.978817771989
0.76661101836394	1.95681039943051
0.767612687813022	1.93527133702319
0.768614357262103	1.9141854866269
0.769616026711185	1.89353840551562
0.770617696160267	1.87331627058162
0.771619365609349	1.85350584489353
0.772621035058431	1.83409444642768
0.773622704507513	1.81506991880777
0.774624373956594	1.79642060390225
0.775626043405676	1.77813531614167
0.776627712854758	1.76020331842999
0.77762938230384	1.74261429953424
0.778631051752922	1.72535835284668
0.779632721202003	1.70842595642206
0.780634390651085	1.69180795420059
0.781636060100167	1.67549553833447
0.782637729549249	1.6594802325421
0.783639398998331	1.6437538764202
0.784641068447412	1.62830861064954
0.785642737896494	1.61313686303472
0.786644407345576	1.59823133532313
0.787646076794658	1.58358499075234
0.78864774624374	1.56919104227875
0.789649415692821	1.55504294144415
0.790651085141903	1.54113436783968
0.791652754590985	1.52745921912982
0.792654424040067	1.51401160160156
0.793656093489149	1.50078582120656
0.79465776293823	1.48777637506617
0.795659432387312	1.4749779434114
0.796661101836394	1.46238538193193
0.797662771285476	1.44999371450964
0.798664440734558	1.43779812631446
0.799666110183639	1.42579395724111
0.800667779632721	1.41397669566725
0.801669449081803	1.40234197251464
0.802671118530885	1.39088555559599
0.803672787979967	1.37960334423171
0.804674457429048	1.3684913641212
0.80567612687813	1.35754576245487
0.806677796327212	1.34676280325355
0.807679465776294	1.33613886292301
0.808681135225376	1.32567042601195
0.809682804674457	1.31535408116256
0.810684474123539	1.30518651724355
0.811686143572621	1.29516451965591
0.812687813021703	1.2852849668025
0.813689482470785	1.27554482671285
0.814691151919866	1.2659411538154
0.815692821368948	1.25647108584945
0.81669449081803	1.24713184090992
0.817696160267112	1.23792071461809
0.818697829716194	1.22883507741225
0.819699499165276	1.21987237195211
0.820701168614357	1.21103011063158
0.821702838063439	1.20230587319444
0.822704507512521	1.1936973044482
0.823706176961603	1.18520211207107
0.824707846410685	1.17681806450799
0.825709515859766	1.1685429889512
0.826711185308848	1.16037476940153
0.82771285475793	1.15231134480661
0.828714524207012	1.14435070727246
0.829716193656094	1.13649090034502
0.830717863105175	1.12873001735848
0.831719532554257	1.12106619984737
0.832721202003339	1.11349763601952
0.833722871452421	1.10602255928715
0.834724540901502	1.09863924685363
0.835726210350584	1.09134601835317
0.836727879799666	1.0841412345415
0.837729549248748	1.07702329603494
0.83873121869783	1.06999064209607
0.839732888146911	1.06304174946377
0.840734557595993	1.05617513122591
0.841736227045075	1.04938933573268
0.842737896494157	1.04268294554912
0.843739565943239	1.03605457644486
0.84474123539232	1.0295028764199
0.845742904841402	1.02302652476454
0.846744574290484	1.01662423115245
0.847746243739566	1.01029473476517
0.848747913188648	1.00403680344703
0.849749582637729	0.997849232889087
0.850751252086811	0.99173084584101
0.851752921535893	0.985680491349768
0.852754590984975	0.979697044024032
0.853756260434057	0.97377940332332
0.854757929883138	0.967926492870878
0.85575959933222	0.962137259789393
0.856761268781302	0.956410674058655
0.857762938230384	0.950745727894283
0.858764607679466	0.945141435146776
0.859766277128548	0.939596830720047
0.860767946577629	0.934110970008738
0.861769616026711	0.928682928353609
0.862771285475793	0.923311800514298
0.863772954924875	0.917996700158838
0.864774624373957	0.912736759369287
0.865776293823038	0.907531128162876
0.86677796327212	0.902378974028132
0.867779632721202	0.897279481475395
0.868781302170284	0.892231851601227
0.869782971619366	0.887235301666224
0.870784641068447	0.882289064685713
0.871786310517529	0.877392389032913
0.872787979966611	0.872544538054091
0.873789649415693	0.86774478969531
0.874791318864775	0.862992436140342
0.875792988313856	0.858286783459369
0.876794657762938	0.853627151268091
0.87779632721202	0.849012872396892
0.878797996661102	0.844443292569698
0.879799666110184	0.839917770092216
0.880801335559265	0.835435675549216
0.881803005008347	0.830996391510572
0.882804674457429	0.826599312245737
0.883806343906511	0.822243843446402
0.884808013355593	0.817929401957037
0.885809682804674	0.813655415513072
0.886811352253756	0.809421322486451
0.887813021702838	0.805226571638335
0.88881469115192	0.801070621878698
0.889816360601002	0.796952942032605
0.890818030050083	0.792873010612952
0.891819699499165	0.788830315599465
0.892821368948247	0.784824354223742
0.893823038397329	0.780854632760168
0.894824707846411	0.77692066632249
0.895826377295493	0.773021978665892
0.896828046744574	0.769158101994392
0.897829716193656	0.76532857677339
0.898831385642738	0.761532951547208
0.89983305509182	0.75777078276147
0.900834724540902	0.754041634590169
0.901836393989983	0.750345078767276
0.902838063439065	0.746680694422757
0.903839732888147	0.743048067922855
0.904841402337229	0.739446792714517
0.905843071786311	0.735876469173831
0.906844741235392	0.732336704458364
0.907846410684474	0.728827112363267
0.908848080133556	0.725347313181059
0.909849749582638	0.721896933564952
0.91085141903172	0.718475606395633
0.911853088480801	0.715082970651399
0.912854757929883	0.711718671281535
0.913856427378965	0.708382359082855
0.914858096828047	0.7050736905793
0.915859766277129	0.701792327904515
0.91686143572621	0.69853793868732
0.917863105175292	0.695310195939974
0.918864774624374	0.692108777949181
0.919866444073456	0.688933368169738
0.920868113522538	0.685783655120753
0.921869782971619	0.682659332284368
0.922871452420701	0.679560098006916
0.923873121869783	0.676485655402431
0.924874791318865	0.673435712258466
0.925876460767947	0.670409980944134
0.926878130217028	0.667408178320332
0.92787979966611	0.664430025652058
0.928881469115192	0.661475248522803
0.929883138564274	0.658543576750925
0.930884808013356	0.655634744307974
0.931886477462437	0.6527484892389
0.932888146911519	0.64988455358411
0.933889816360601	0.647042683303308
0.934891485809683	0.644222628201077
0.935893155258765	0.64142414185416
0.936894824707846	0.638646981540389
0.937896494156928	0.635890908169221
0.93889816360601	0.633155686213842
0.939899833055092	0.630441083644785
0.940901502504174	0.627746871865041
0.941903171953255	0.625072825646611
0.942904841402337	0.622418723068466
0.943906510851419	0.619784345455873
0.944908180300501	0.617169477321066
0.945909849749583	0.61457390630521
0.946911519198664	0.611997423121635
0.947913188647746	0.609439821500308
0.948914858096828	0.606900898133506
0.94991652754591	0.604380452622667
0.950918196994992	0.601878287426379
0.951919866444073	0.599394207809491
0.952921535893155	0.596928021793305
0.953923205342237	0.594479540106838
0.954924874791319	0.592048576139105
0.955926544240401	0.589634945892423
0.956928213689482	0.587238467936692
0.957929883138564	0.584858963364634
0.958931552587646	0.582496255747977
0.959933222036728	0.580150171094539
0.96093489148581	0.577820537806214
0.961936560934891	0.575507186637827
0.962938230383973	0.573209950656824
0.963939899833055	0.570928665203811
0.964941569282137	0.568663167853883
0.965943238731219	0.566413298378752
0.9669449081803	0.564178898709639
0.967946577629382	0.561959812900928
0.968948247078464	0.55975588709454
0.969949916527546	0.557566969485036
0.970951585976628	0.555392910285409
0.971953255425709	0.553233561693574
0.972954924874791	0.551088777859509
0.973956594323873	0.548958414853064
0.974958263772955	0.546842330632392
0.975959933222037	0.544740385013016
0.976961602671119	0.542652439637496
0.9779632721202	0.540578357945689
0.978964941569282	0.538518005145598
0.979966611018364	0.536471248184779
0.980968280467446	0.534437955722309
0.981969949916528	0.532417998101291
0.982971619365609	0.530411247321893
0.983973288814691	0.5284175770149
0.984974958263773	0.526436862415781
0.985976627712855	0.524468980339238
0.986978297161937	0.52251380915425
0.987979966611018	0.520571228759585
0.9889816360601	0.518641120559777
0.989983305509182	0.516723367441552
0.990984974958264	0.514817853750699
0.991986644407346	0.512924465269378
0.992988313856427	0.511043089193841
0.993989983305509	0.509173614112577
0.994991652754591	0.50731592998486
0.995993322203673	0.505469928119686
0.996994991652755	0.503635501155112
0.997996661101836	0.501812543037961
0.998998330550918	0.500000949003906
1	0.498200615557917


==> nfext_local_1dot5.dat <==
0.4	0.184416981370863
0.401001669449082	0.184979771790443
0.402003338898164	0.185547454131377
0.403005008347245	0.186120087322441
0.404006677796327	0.186697731266666
0.405008347245409	0.187280446861554
0.406010016694491	0.187868296019799
0.407011686143573	0.188461341690532
0.408013355592654	0.189059647881104
0.409015025041736	0.189663279679423
0.410016694490818	0.190272303276868
0.4110183639399	0.19088678599178
0.412020033388982	0.191506796293571
0.413021702838063	0.192132403827455
0.414023372287145	0.192763679439813
0.415025041736227	0.193400695204238
0.416026711185309	0.194043524448248
0.417028380634391	0.194692241780717
0.418030050083472	0.195346923120022
0.419031719532554	0.19600764572295
0.420033388981636	0.196674488214367
0.421035058430718	0.197347530617695
0.4220367278798	0.198026854386205
0.423038397328881	0.198712542435161
0.424040066777963	0.19940467917484
0.425041736227045	0.200103350544453
0.426043405676127	0.200808644047007
0.427045075125209	0.20152064878512
0.42804674457429	0.20223945549784
0.429048414023372	0.202965156598483
0.430050083472454	0.20369784621354
0.431051752921536	0.204437620222675
0.432053422370618	0.205184576299856
0.4330550918197	0.205938813955656
0.434056761268781	0.206700434580766
0.435058430717863	0.207469541490755
0.436060100166945	0.208246239972125
0.437061769616027	0.209030637329701
0.438063439065109	0.2098228429354
0.43906510851419	0.210622968278438
0.440066777963272	0.211431127017006
0.441068447412354	0.212247435031485
0.442070116861436	0.213072010479237
0.443071786310518	0.213904973851042
0.444073455759599	0.214746448029226
0.445075125208681	0.215596558347553
0.446076794657763	0.216455432652929
0.447078464106845	0.217323201369
0.448080133555927	0.218199997561691
0.449081803005008	0.219085957006784
0.45008347245409	0.219981218259576
0.451085141903172	0.220885922726727
0.452086811352254	0.221800214740353
0.453088480801336	0.222724241634454
0.454090150250417	0.223658153823779
0.455091819699499	0.224602104885189
0.456093489148581	0.225556251641647
0.457095158597663	0.226520754248903
0.458096828046745	0.227495776284996
0.459098497495826	0.228481484842677
0.460100166944908	0.229478050624862
0.46110183639399	0.230485648043231
0.462103505843072	0.231504455320101
0.463105175292154	0.232534654593702
0.464106844741235	0.233576432026977
0.465108514190317	0.234629977920067
0.466110183639399	0.235695486826606
0.467111853088481	0.236773157673995
0.468113522537563	0.237863193887808
0.469115191986644	0.238965803520496
0.470116861435726	0.240081199384573
0.471118530884808	0.241209599190458
0.47212020033389	0.242351225689172
0.473121869782972	0.243506306820089
0.474123539232053	0.244675075863954
0.475125208681135	0.245857771601393
0.476126878130217	0.247054638477132
0.477128547579299	0.248265926770199
0.478130217028381	0.249491892770328
0.479131886477462	0.250732798960867
0.480133555926544	0.251988914208449
0.481135225375626	0.253260513959736
0.482136894824708	0.254547880445537
0.48313856427379	0.255851302892641
0.484140233722871	0.25717107774369
0.485141903171953	0.258507508885474
0.486143572621035	0.259860907886015
0.487145242070117	0.261231594240842
0.488146911519199	0.262619895628885
0.489148580968281	0.26402614817843
0.490150250417362	0.265450696743596
0.491151919866444	0.266893895191833
0.492153589315526	0.268356106702966
0.493155258764608	0.269837704080322
0.49415692821369	0.271339070074521
0.495158597662771	0.27286059772055
0.496160267111853	0.274402690688754
0.497161936560935	0.275965763650433
0.498163606010017	0.277550242658755
0.499165275459099	0.27915656554575
0.50016694490818	0.280785182336202
0.501168614357262	0.282436555679256
0.502170283806344	0.284111161298682
0.503171953255426	0.285809488462715
0.504173622704507	0.287532040474503
0.505175292153589	0.289279335184215
0.506176961602671	0.291051905523966
0.507178631051753	0.29285030006674
0.508180300500835	0.294675083610599
0.509181969949916	0.296526837789541
0.510183639398998	0.298406161712428
0.51118530884808	0.300313672631533
0.512186978297162	0.302250006642329
0.513188647746244	0.30421581941624
0.514190317195326	0.306211786968216
0.515191986644407	0.308238606461076
0.516193656093489	0.310296997048719
0.517195325542571	0.312387700760433
0.518196994991653	0.314511483428675
0.519198664440735	0.316669135662857
0.520200333889816	0.318861473871846
0.521202003338898	0.321089341338084
0.52220367278798	0.3233536093464
0.523205342237062	0.32565517837084
0.524207011686144	0.327994979323045
0.525208681135225	0.330373974865982
0.526210350584307	0.332793160797065
0.527212020033389	0.335253567505061
0.528213689482471	0.337756261505423
0.529215358931553	0.340302347059079
0.530217028380634	0.342892967880079
0.531218697829716	0.345529308937889
0.532220367278798	0.348212598360563
0.53322203672788	0.350944109445525
0.534223706176962	0.353725162785175
0.535225375626043	0.356557128515143
0.536227045075125	0.359441428693584
0.537228714524207	0.362379539820619
0.538230383973289	0.365372995507745
0.539232053422371	0.368423389307819
0.540233722871452	0.37153237771714
0.541235392320534	0.374701683362063
0.542237061769616	0.377933098383669
0.543238731218698	0.381228488035131
0.54424040066778	0.384589794507719
0.545242070116861	0.388019041002716
0.546243739565943	0.391518336068115
0.547245409015025	0.395089878220579
0.548247078464107	0.398735960875038
0.549248747913189	0.402458977606322
0.55025041736227	0.406261427769495
0.551252086811352	0.410145922508016
0.552253756260434	0.414115191181673
0.553255425709516	0.418172088249226
0.554257095158598	0.422319600644132
0.555258764607679	0.426560855685496
0.556260434056761	0.430899129570558
0.557262103505843	0.435337856499731
0.558263772954925	0.439880638490404
0.559265442404007	0.444531255941548
0.560267111853089	0.449293679017674
0.56126878130217	0.454172079928002
0.562270450751252	0.459170846184871
0.563272120200334	0.46429459493463
0.564273789649416	0.469548188464588
0.565275459098498	0.474936751001283
0.566277128547579	0.480465686928482
0.567278797996661	0.486140700568238
0.568280467445743	0.491967817685183
0.569282136894825	0.497953408893397
0.570283806343907	0.504104215166945
0.571285475792988	0.510427375679983
0.57228714524207	0.516930458230597
0.573288814691152	0.52362149253493
0.574290484140234	0.530509006715152
0.575292153589316	0.537602067347422
0.576293823038397	0.544910323484945
0.577295492487479	0.552444055127614
0.578297161936561	0.560214226675026
0.579298831385643	0.568232545975168
0.580300500834725	0.576511529668804
0.581302170283806	0.585064575631704
0.582303839732888	0.593906043435998
0.58330550918197	0.603051343891291
0.584307178631052	0.6125170388897
0.585308848080134	0.622320952971253
0.586310517529215	0.632482298252919
0.587312186978297	0.643021814632858
0.588313856427379	0.653961927499851
0.589315525876461	0.665326925556728
0.590317195325543	0.677143161819005
0.591318864774624	0.689439281391625
0.592320534223706	0.702246480277841
0.593322203672788	0.715598800259167
0.59432387312187	0.729533465835185
0.595325542570952	0.744091270365168
0.596327212020033	0.759317019958831
0.597328881469115	0.775260045382125
0.598330550918197	0.791974794353774
0.599332220367279	0.809521519207397
0.600333889816361	0.82796707810812
0.601335559265442	0.847385872001202
0.602337228714524	0.867860944437294
0.603338898163606	0.889485277624918
0.604340567612688	0.912363325837602
0.60534223706177	0.936612837072967
0.606343906510851	0.962367026157249
0.607345575959933	0.989777177977741
0.608347245409015	1.01901577902439
0.609348914858097	1.05028029989996
0.610350584307179	1.08379778200058
0.61135225375626	1.1198304192447
0.612353923205342	1.15868237127503
0.613355592654424	1.20070809765565
0.614357262103506	1.24632256033587
0.615358931552588	1.29601369540186
0.616360601001669	1.35035758400681
0.617362270450751	1.41003671005685
0.618363939899833	1.47586148017935
0.619365609348915	1.54879459429405
0.620367278797997	1.6299764692968
0.621368948247078	1.72074686725882
0.62237061769616	1.8226514038529
0.623372287145242	1.93740819785181
0.624373956594324	2.06678279017518
0.625375626043406	2.21226655604017
0.626377295492488	2.3743578611549
0.627378964941569	2.55109826545264
0.628380634390651	2.73539211795796
0.629382303839733	2.91091776864689
0.630383973288815	3.04815597031327
0.631385642737897	3.10616175128193
0.632387312186978	3.04805746352383
0.63338898163606	2.86630145326314
0.634390651085142	2.5926198650629
0.635392320534224	2.27830656327765
0.636393989983306	1.9673379778799
0.637395659432387	1.68559231984115
0.638397328881469	1.44421628060119
0.639398998330551	1.24653004560185
0.640400667779633	1.09312475371824
0.641402337228715	0.98435685127718
0.642404006677796	0.920718128189217
0.643405676126878	0.901817741212118
0.64440734557596	0.925267656176118
0.645409015025042	0.98682438019685
0.646410684474124	1.08174705305806
0.647412353923205	1.20607649419912
0.648414023372287	1.35689057113845
0.649415692821369	1.53137181488884
0.650417362270451	1.72464552884405
0.651419031719533	1.92622333189759
0.652420701168614	2.11564514140336
0.653422370617696	2.26083793594826
0.654424040066778	2.32630444912877
0.65542570951586	2.29301806761411
0.656427378964942	2.17378104569675
0.657429048414023	2.00572529101373
0.658430717863105	1.8295649660155
0.659432387312187	1.67675689407367
0.660434056761269	1.56829944110603
0.661435726210351	1.51717178469943
0.662437395659432	1.52855240428875
0.663439065108514	1.59725852035364
0.664440734557596	1.70487042942454
0.665442404006678	1.81976270937606
0.66644407345576	1.90455418074727
0.667445742904841	1.93308188432276
0.668447412353923	1.90574197697661
0.669449081803005	1.84702628390775
0.670450751252087	1.78886783630261
0.671452420701169	1.75529632848889
0.67245409015025	1.75368264097757
0.673455759599332	1.77239433647947
0.674457429048414	1.78881471937232
0.675459098497496	1.78657334378007
0.676460767946578	1.76678700449775
0.677462437395659	1.74198610840206
0.678464106844741	1.72164965225694
0.679465776293823	1.70474831012981
0.680467445742905	1.68493792813661
0.681469115191987	1.65967541340678
0.682470784641068	1.63105694491821
0.68347245409015	1.60058423854499
0.684474123539232	1.56770281133062
0.685475792988314	1.53209146491063
0.686477462437396	1.49412698646928
0.687479131886477	1.45409801659743
0.688480801335559	1.41228154852495
0.689482470784641	1.36907098326678
0.690484140233723	1.3249162734952
0.691485809682805	1.28031473329067
0.692487479131886	1.23579122059646
0.693489148580968	1.19186909035099
0.69449081803005	1.14903773137417
0.695492487479132	1.10772008481262
0.696494156928214	1.06824584295737
0.697495826377295	1.03083564933925
0.698497495826377	0.995599516671962
0.699499165275459	0.962549080957867
0.700500834724541	0.931619631234188
0.701502504173623	0.902695784381627
0.702504173622704	0.875635075053901
0.703505843071786	0.850286016439595
0.704507512520868	0.826499854532272
0.70550918196995	0.804137037198016
0.706510851419032	0.783070037687428
0.707512520868113	0.763184004980355
0.708514190317195	0.744376274442334
0.709515859766277	0.726555365609664
0.710517529215359	0.709639811199958
0.711519198664441	0.693556991020996
0.712520868113523	0.678242049866427
0.713522537562604	0.663636928867318
0.714524207011686	0.649689515063366
0.715525876460768	0.636352902516538
0.71652754590985	0.62358475369864
0.717529215358932	0.611346748711282
0.718530884808013	0.599604110338277
0.719532554257095	0.588325194056158
0.720534223706177	0.577481133469205
0.721535893155259	0.567045532965143
0.722537562604341	0.556994200606636
0.723539232053422	0.547304915346222
0.724540901502504	0.537957223574508
0.725542570951586	0.528932260793488
0.726544240400668	0.520212594865192
0.72754590984975	0.511782087837356
0.728547579298831	0.503625773809114
0.729549248747913	0.495729750685323
0.730550918196995	0.4880810839906
0.731552587646077	0.480667721184306
0.732554257095159	0.473478415144257
0.73355592654424	0.466502655677584
0.734557595993322	0.459730608077693
0.735559265442404	0.453153057881991
0.736560934891486	0.446761361100009
0.737562604340568	0.44054739927918
0.738564273789649	0.434503538858693
0.739565943238731	0.428622594332859
0.740567612687813	0.422897794806233
0.741569282136895	0.417322753574908
0.742570951585977	0.411891440413339
0.743572621035058	0.406598156284821
0.74457429048414	0.401437510227224
0.745575959933222	0.396404398194716
0.746577629382304	0.391493983661398
0.747579298831386	0.386701679814841
0.748580968280467	0.382023133186657
0.749582637729549	0.377454208584105
0.750584307178631	0.372990975201396
0.751585976627713	0.368629693802363
0.752587646076795	0.364366804877522
0.753589315525876	0.36019891768859
0.754590984974958	0.356122800122446
0.75559265442404	0.352135369284324
0.756594323873122	0.348233682767036
0.757595993322204	0.34441493053922
0.758597662771285	0.340676427401077
0.759599332220367	0.33701560596102
0.760601001669449	0.333430010091007
0.761602671118531	0.329917288822276
0.762604340567613	0.326475190646686
0.763606010016694	0.323101558192057
0.764607679465776	0.319794323242666
0.765609348914858	0.316551502078676
0.76661101836394	0.313371191110494
0.767612687813022	0.310251562786182
0.768614357262103	0.307190861751854
0.769616026711185	0.304187401246728
0.770617696160267	0.301239559715993
0.771619365609349	0.298345777626049
0.772621035058431	0.295504554467935
0.773622704507513	0.292714445935906
0.774624373956594	0.289974061269127
0.775626043405676	0.287282060745442
0.776627712854758	0.284637153316999
0.77762938230384	0.282038094378318
0.778631051752922	0.279483683658098
0.779632721202003	0.276972763226709
0.780634390651085	0.274504215611943
0.781636060100167	0.272076962016099
0.782637729549249	0.269689960628033
0.783639398998331	0.267342205024229
0.784641068447412	0.265032722653394
0.785642737896494	0.262760573399443
0.786644407345576	0.260524848218154
0.787646076794658	0.25832466784302
0.78864774624374	0.256159181556222
0.789649415692821	0.254027566020856
0.790651085141903	0.251929024170841
0.791652754590985	0.249862784155177
0.792654424040067	0.24782809833342
0.793656093489149	0.245824242319472
0.79465776293823	0.243850514070964
0.795659432387312	0.241906233021672
0.796661101836394	0.239990739254597
0.797662771285476	0.238103392713467
0.798664440734558	0.236243572450575
0.799666110183639	0.234410675908981
0.800667779632721	0.232604118237253
0.801669449081803	0.23082333163501
0.802671118530885	0.229067764727642
0.803672787979967	0.227336881968695
0.804674457429048	0.225630163068474
0.80567612687813	0.223947102447526
0.806677796327212	0.222287208713733
0.807679465776294	0.220650004161815
0.808681135225376	0.219035024294122
0.809682804674457	0.21744181736166
0.810684474123539	0.21586994392434
0.811686143572621	0.214318976429512
0.812687813021703	0.212788498807899
0.813689482470785	0.211278106086079
0.814691151919866	0.209787404014737
0.815692821368948	0.208316008711914
0.81669449081803	0.206863546320571
0.817696160267112	0.205429652679771
0.818697829716194	0.204013973008861
0.819699499165276	0.202616161604048
0.820701168614357	0.201235881546799
0.821702838063439	0.199872804423524
0.822704507512521	0.198526610056035
0.823706176961603	0.197196986242294
0.824707846410685	0.195883628506989
0.825709515859766	0.19458623986151
0.826711185308848	0.193304530572895
0.82771285475793	0.192038217941368
0.828714524207012	0.190787026086096
0.829716193656094	0.189550685738792
0.830717863105175	0.188328934044849
0.831719532554257	0.187121514371671
0.832721202003339	0.185928176123901
0.833722871452421	0.184748674565255
0.834724540901502	0.183582770646682
0.835726210350584	0.182430230840594
0.836727879799666	0.181290826980911
0.837729549248748	0.180164336108681
0.83873121869783	0.179050540323055
0.839732888146911	0.177949226637386
0.840734557595993	0.176860186840268
0.841736227045075	0.175783217361286
0.842737896494157	0.174718119141325
0.843739565943239	0.173664697507228
0.84474123539232	0.17262276205065
0.845742904841402	0.171592126510931
0.846744574290484	0.170572608661852
0.847746243739566	0.169564030202095
0.848747913188648	0.16856621664929
0.849749582637729	0.167578997237504
0.850751252086811	0.166602204818033
0.851752921535893	0.165635675763385
0.852754590984975	0.164679249874323
0.853756260434057	0.163732770289869
0.854757929883138	0.16279608340014
0.85575959933222	0.16186903876192
0.856761268781302	0.160951489016884
0.857762938230384	0.160043289812338
0.858764607679466	0.159144299724428
0.859766277128548	0.158254380183701
0.860767946577629	0.157373395402934
0.861769616026711	0.156501212307169
0.862771285475793	0.155637700465854
0.863772954924875	0.154782732027031
0.864774624373957	0.15393618165349
0.865776293823038	0.153097926460825
0.86677796327212	0.152267845957321
0.867779632721202	0.151445821985619
0.868781302170284	0.150631738666082
0.869782971619366	0.149825482341818
0.870784641068447	0.149026941525299
0.871786310517529	0.148236006846514
0.872787979966611	0.147452571002622
0.873789649415693	0.146676528709031
0.874791318864775	0.14590777665188
0.875792988313856	0.145146213441859
0.876794657762938	0.144391739569331
0.87779632721202	0.143644257360711
0.878797996661102	0.142903670936063
0.879799666110184	0.142169886167874
0.880801335559265	0.141442810640963
0.881803005008347	0.140722353613496
0.882804674457429	0.140008425979067
0.883806343906511	0.139300940229807
0.884808013355593	0.138599810420502
0.885809682804674	0.137904952133667
0.886811352253756	0.137216282445567
0.887813021702838	0.136533719893145
0.88881469115192	0.135857184441822
0.889816360601002	0.135186597454159
0.890818030050083	0.134521881659342
0.891819699499165	0.133862961123462
0.892821368948247	0.133209761220582
0.893823038397329	0.132562208604547
0.894824707846411	0.131920231181526
0.895826377295493	0.131283758083267
0.896828046744574	0.130652719641028
0.897829716193656	0.130027047360186
0.898831385642738	0.12940667389548
0.89983305509182	0.12879153302689
0.900834724540902	0.128181559636119
0.901836393989983	0.127576689683666
0.902838063439065	0.126976860186472
0.903839732888147	0.126382009196127
0.904841402337229	0.125792075777608
0.905843071786311	0.125206999988548
0.906844741235392	0.124626722859014
0.907846410684474	0.124051186371779
0.908848080133556	0.12348033344307
0.909849749582638	0.122914107903793
0.91085141903172	0.1223524544812
0.911853088480801	0.121795318781008
0.912854757929883	0.121242647269937
0.913856427378965	0.120694387258673
0.914858096828047	0.120150486885227
0.915859766277129	0.119610895098698
0.91686143572621	0.11907556164341
0.917863105175292	0.118544437043425
0.918864774624374	0.118017472587418
0.919866444073456	0.117494620313907
0.920868113522538	0.116975832996817
0.921869782971619	0.116461064131391
0.922871452420701	0.115950267920408
0.923873121869783	0.115443399260736
0.924874791318865	0.114940413730175
0.925876460767947	0.114441267574612
0.926878130217028	0.113945917695458
0.92787979966611	0.113454321637373
0.928881469115192	0.112966437576268
0.929883138564274	0.11248222430757
0.930884808013356	0.112001641234756
0.931886477462437	0.111524648358138
0.932888146911519	0.111051206263895
0.933889816360601	0.110581276113347
0.934891485809683	0.110114819632472
0.935893155258765	0.109651799101642
0.936894824707846	0.109192177345585
0.937896494156928	0.108735917723577
0.93889816360601	0.108282984119825
0.939899833055092	0.10783334093408
0.940901502504174	0.107386953072433
0.941903171953255	0.106943785938321
0.942904841402337	0.106503805423715
0.943906510851419	0.106066977900507
0.944908180300501	0.105633270212066
0.945909849749583	0.105202649664981
0.946911519198664	0.104775084020977
0.947913188647746	0.104350541488995
0.948914858096828	0.103928990717446
0.94991652754591	0.103510400786613
0.950918196994992	0.103094741201229
0.951919866444073	0.102681981883187
0.952921535893155	0.102272093164419
0.953923205342237	0.101865045779909
0.954924874791319	0.101460810860851
0.955926544240401	0.101059359927954
0.956928213689482	0.100660664884871
0.957929883138564	0.100264698011767
0.958931552587646	0.0998714319590212
0.959933222036728	0.099480839741045
0.96093489148581	0.0990928947302332
0.961936560934891	0.0987075706510312
0.962938230383973	0.0983248415741208
0.963939899833055	0.0979446819107223
0.964941569282137	0.0975670664070077
0.965943238731219	0.0971919701386249
0.9669449081803	0.0968193685053293
0.967946577629382	0.0964492372257193
0.968948247078464	0.0960815523320754
0.969949916527546	0.0957162901652998
0.970951585976628	0.0953534273699524
0.971953255425709	0.0949929408893841
0.972954924874791	0.0946348079609631
0.973956594323873	0.0942790061113928
0.974958263772955	0.0939255131521187
0.975959933222037	0.0935743071748236
0.976961602671119	0.0932253665470074
0.9779632721202	0.0928786699076516
0.978964941569282	0.0925341961629643
0.979966611018364	0.0921919244822061
0.980968280467446	0.0918518342935943
0.981969949916528	0.0915139052802824
0.982971619365609	0.0911781173764164
0.983973288814691	0.0908444507632623
0.984974958263773	0.0905128858654067
0.985976627712855	0.0901834033470269
0.986978297161937	0.0898559841082296
0.987979966611018	0.0895306092814564
0.9889816360601	0.0892072602279561
0.989983305509182	0.08888591853432
0.990984974958264	0.0885665660090805
0.991986644407346	0.0882491846793716
0.992988313856427	0.0879337567876499
0.993989983305509	0.0876202647884735
0.994991652754591	0.0873086913453395
0.995993322203673	0.0869990193275784
0.996994991652755	0.0866912318073029
0.997996661101836	0.0863853120564117
0.998998330550918	0.086081243543646
1	0.0857790099316984


==> nfext_nonlocal_1dot1.dat <==
0.4	11.6200655584769
0.401001669449082	11.6409211420036
0.402003338898164	11.6619115767878
0.403005008347245	11.6830380134899
0.404006677796327	11.7043016171161
0.405008347245409	11.7257035672472
0.406010016694491	11.7472450582724
0.407011686143573	11.7689272996271
0.408013355592654	11.7907515160363
0.409015025041736	11.8127189477624
0.410016694490818	11.8348308508577
0.4110183639399	11.8570884974229
0.412020033388982	11.8794931758699
0.413021702838063	11.902046191191
0.414023372287145	11.9247488652323
0.415025041736227	11.9476025369743
0.416026711185309	11.970608562817
0.417028380634391	11.9937683168716
0.418030050083472	12.0170831912581
0.419031719532554	12.0405545964093
0.420033388981636	12.0641839613809
0.421035058430718	12.0879727341683
0.4220367278798	12.1119223820304
0.423038397328881	12.1360343918196
0.424040066777963	12.1603102703199
0.425041736227045	12.1847515445911
0.426043405676127	12.2093597623215
0.427045075125209	12.2341364921874
0.42804674457429	12.2590833242211
0.429048414023372	12.2842018701862
0.430050083472454	12.3094937639622
0.431051752921536	12.3349606619365
0.432053422370618	12.3606042434056
0.4330550918197	12.3864262109854
0.434056761268781	12.4124282910306
0.435058430717863	12.4386122340628
0.436060100166945	12.4649798152096
0.437061769616027	12.4915328346524
0.438063439065109	12.5182731180849
0.43906510851419	12.5452025171826
0.440066777963272	12.572322910082
0.441068447412354	12.5996362018719
0.442070116861436	12.6271443250955
0.443071786310518	12.6548492402641
0.444073455759599	12.6827529363837
0.445075125208681	12.7108574314926
0.446076794657763	12.7391647732134
0.447078464106845	12.7676770393164
0.448080133555927	12.7963963382978
0.449081803005008	12.8253248099707
0.45008347245409	12.8544646260716
0.451085141903172	12.8838179908803
0.452086811352254	12.9133871418555
0.453088480801336	12.9431743502864
0.454090150250417	12.9731819219591
0.455091819699499	13.0034121978408
0.456093489148581	13.0338675547801
0.457095158597663	13.0645504062252
0.458096828046745	13.0954632029599
0.459098497495826	13.1266084338584
0.460100166944908	13.1579886266589
0.46110183639399	13.1896063487571
0.462103505843072	13.2214642080204
0.463105175292154	13.2535648536223
0.464106844741235	13.2859109768989
0.465108514190317	13.3185053122276
0.466110183639399	13.3513506379289
0.467111853088481	13.3844497771917
0.468113522537563	13.4178055990231
0.469115191986644	13.4514210192237
0.470116861435726	13.4852990013887
0.471118530884808	13.5194425579362
0.47212020033389	13.5538547511628
0.473121869782972	13.5885386943286
0.474123539232053	13.6234975527712
0.475125208681135	13.6587345450511
0.476126878130217	13.6942529441278
0.477128547579299	13.7300560785692
0.478130217028381	13.7661473337951
0.479131886477462	13.8025301533551
0.480133555926544	13.8392080402429
0.481135225375626	13.876184558248
0.482136894824708	13.9134633333463
0.48313856427379	13.9510480551304
0.484140233722871	13.9889424782819
0.485141903171953	14.0271504240855
0.486143572621035	14.0656757819895
0.487145242070117	14.1045225112098
0.488146911519199	14.143694642384
0.489148580968281	14.1831962792731
0.490150250417362	14.2230316005155
0.491151919866444	14.2632048614333
0.492153589315526	14.3037203958943
0.493155258764608	14.3445826182303
0.49415692821369	14.3857960252155
0.495158597662771	14.4273651981052
0.496160267111853	14.4692948047392
0.497161936560935	14.5115896017107
0.498163606010017	14.5542544366043
0.499165275459099	14.597294250305
0.50016694490818	14.640714079381
0.501168614357262	14.6845190585448
0.502170283806344	14.7287144231922
0.503171953255426	14.7733055120268
0.504173622704507	14.8182977697687
0.505175292153589	14.863696749955
0.506176961602671	14.9095081178332
0.507178631051753	14.9557376533515
0.508180300500835	15.0023912542512
0.509181969949916	15.0494749392646
0.510183639398998	15.0969948514229
0.51118530884808	15.1449572614781
0.512186978297162	15.1933685714452
0.513188647746244	15.2422353182685
0.514190317195326	15.2915641776177
0.515191986644407	15.3413619678197
0.516193656093489	15.3916356539318
0.517195325542571	15.4423923519618
0.518196994991653	15.4936393332435
0.519198664440735	15.5453840289718
0.520200333889816	15.5976340349068
0.521202003338898	15.6503971162536
0.52220367278798	15.7036812127256
0.523205342237062	15.7574944438005
0.524207011686144	15.8118451141769
0.525208681135225	15.8667417194422
0.526210350584307	15.9221929519606
0.527212020033389	15.9782077069917
0.528213689482471	16.0347950890522
0.529215358931553	16.0919644185301
0.530217028380634	16.149725238566
0.531218697829716	16.2080873222128
0.532220367278798	16.2670606798891
0.53322203672788	16.3266555671397
0.534223706176962	16.3868824927195
0.535225375626043	16.4477522270168
0.536227045075125	16.5092758108342
0.537228714524207	16.5714645645441
0.538230383973289	16.6343300976402
0.539232053422371	16.6978843187044
0.540233722871452	16.7621394458123
0.541235392320534	16.8271080173997
0.542237061769616	16.8928029036166
0.543238731218698	16.9592373181936
0.54424040066778	17.0264248308509
0.545242070116861	17.0943793802783
0.546243739565943	17.16311528772
0.547245409015025	17.2326472711975
0.548247078464107	17.3029904604077
0.549248747913189	17.3741604123351
0.55025041736227	17.4461731276206
0.551252086811352	17.5190450677309
0.552253756260434	17.5927931729763
0.553255425709516	17.6674348814294
0.554257095158598	17.7429881487981
0.555258764607679	17.8194714693126
0.556260434056761	17.8969038976898
0.557262103505843	17.9753050722423
0.558263772954925	18.0546952392055
0.559265442404007	18.1350952783606
0.560267111853089	18.2165267300387
0.56126878130217	18.299011823596
0.562270450751252	18.3825735074586
0.563272120200334	18.4672354808423
0.564273789649416	18.5530222272613
0.565275459098498	18.6399590499493
0.566277128547579	18.7280721093262
0.567278797996661	18.8173884626539
0.568280467445743	18.9079361060385
0.569282136894825	18.9997440189472
0.570283806343907	19.092842211424
0.571285475792988	19.1872617742042
0.57228714524207	19.2830349319437
0.573288814691152	19.3801950998008
0.574290484140234	19.4787769436254
0.575292153589316	19.5788164440393
0.576293823038397	19.6803509647102
0.577295492487479	19.783419325158
0.578297161936561	19.8880618784559
0.579298831385643	19.9943205942301
0.580300500834725	20.1022391473957
0.581302170283806	20.2118630131132
0.582303839732888	20.3232395684953
0.58330550918197	20.4364182016464
0.584307178631052	20.5514504286812
0.585308848080134	20.6683900194278
0.586310517529215	20.7872931326024
0.587312186978297	20.9082184613197
0.588313856427379	21.0312273899014
0.589315525876461	21.1563841630441
0.590317195325543	21.2837560685337
0.591318864774624	21.4134136348169
0.592320534223706	21.5454308448986
0.593322203672788	21.6798853681985
0.59432387312187	21.816858812194
0.595325542570952	21.9564369958938
0.596327212020033	22.0987102474356
0.597328881469115	22.2437737283813
0.598330550918197	22.3917277876069
0.599332220367279	22.5426783480488
0.600333889816361	22.6967373299958
0.601335559265442	22.8540231150904
0.602337228714524	23.0146610557675
0.603338898163606	23.1787840354941
0.604340567612688	23.3465330859136
0.60534223706177	23.5180580678585
0.606343906510851	23.6935184241817
0.607345575959933	23.8730840135194
0.608347245409015	24.0569360354364
0.609348914858097	24.2452680589839
0.610350584307179	24.4382871685361
0.61135225375626	24.6362152429368
0.612353923205342	24.8392903865281
0.613355592654424	25.0477685336422
0.614357262103506	25.2619252516804
0.615358931552588	25.4820577721287
0.616360601001669	25.7084872838623
0.617362270450751	25.9415615290789
0.618363939899833	26.1816577493444
0.619365609348915	26.4291860378124
0.620367278797997	26.6845931639845
0.621368948247078	26.9483669498011
0.62237061769616	27.2210412908613
0.623372287145242	27.5032019347428
0.624373956594324	27.7954931504408
0.625375626043406	28.0986254497354
0.626377295492488	28.4133845538906
0.627378964941569	28.7406418387545
0.628380634390651	29.0813665395809
0.629382303839733	29.4366400554738
0.630383973288815	29.8076727641993
0.631385642737897	30.1958238432223
0.632387312186978	30.60262469391
0.63338898163606	31.029806683767
0.634390651085142	31.4793340549477
0.635392320534224	31.9534429902434
0.636393989983306	32.4546879652813
0.637395659432387	32.9859966153868
0.638397328881469	33.5507343421069
0.639398998330551	34.1527796505846
0.640400667779633	34.7966105018388
0.641402337228715	35.4874003233455
0.642404006677796	36.2311188775713
0.643405676126878	37.0346262964035
0.64440734557596	37.90573512845
0.645409015025042	38.8531892748871
0.646410684474124	39.8864588911681
0.647412353923205	41.0151552658618
0.648414023372287	42.2476894746555
0.649415692821369	43.5884624362529
0.650417362270451	45.032269810379
0.651419031719533	46.5536095677997
0.652420701168614	48.08727935182
0.653422370617696	49.4962159705401
0.654424040066778	50.5276460607692
0.65542570951586	50.7807804524955
0.656427378964942	49.7576214287671
0.657429048414023	47.0924745480276
0.658430717863105	42.8993471317726
0.659432387312187	37.8842284954115
0.660434056761269	33.0017478725472
0.661435726210351	28.993194704916
0.662437395659432	26.1921512946563
0.663439065108514	24.5832725163125
0.664440734557596	23.9511895693757
0.665442404006678	24.0225842720473
0.66644407345576	24.5568933962078
0.667445742904841	25.3787580813756
0.668447412353923	26.3741492444792
0.669449081803005	27.4744067416747
0.670450751252087	28.6409198989758
0.671452420701169	29.8540126469171
0.67245409015025	31.1057696594748
0.673455759599332	32.395669580392
0.674457429048414	33.7280213249926
0.675459098497496	35.1105069410976
0.676460767946578	36.5533835842166
0.677462437395659	38.0690533256393
0.678464106844741	39.6717845240839
0.679465776293823	41.3773706245879
0.680467445742905	43.2024300773082
0.681469115191987	45.1628421129132
0.682470784641068	47.2703878646535
0.68347245409015	49.5258731620349
0.684474123539232	51.9056694790519
0.685475792988314	54.3368050550156
0.686477462437396	56.654984121505
0.687479131886477	58.5464433066811
0.688480801335559	59.5036985891611
0.689482470784641	58.8884074097423
0.690484140233723	56.2225219345196
0.691485809682805	51.6216726197702
0.692487479131886	45.9265174315262
0.693489148580968	40.2849297797689
0.69449081803005	35.6102122849149
0.695492487479132	32.3562856970075
0.696494156928214	30.5732219973957
0.697495826377295	30.0594933831051
0.698497495826377	30.5178957920526
0.699499165275459	31.6691120580432
0.700500834724541	33.3030230855567
0.701502504173623	35.2830700692995
0.702504173622704	37.5307551155795
0.703505843071786	40.0074136026483
0.704507512520868	42.6988460633813
0.70550918196995	45.6022625591869
0.706510851419032	48.7123424102555
0.707512520868113	52.0014094673696
0.708514190317195	55.3867053126737
0.709515859766277	58.677169730626
0.710517529215359	61.5012440353603
0.711519198664441	63.255528531189
0.712520868113523	63.1914994724381
0.713522537562604	60.7737759339686
0.714524207011686	56.1660706558556
0.715525876460768	50.3230241706754
0.71652754590985	44.4961027012859
0.717529215358932	39.6747872319459
0.718530884808013	36.380992013116
0.719532554257095	34.7278065398235
0.720534223706177	34.5578687321109
0.721535893155259	35.5911095299526
0.722537562604341	37.5450414220846
0.723539232053422	40.1972000498008
0.724540901502504	43.3931796806425
0.725542570951586	47.0228488537549
0.726544240400668	50.9792078516288
0.72754590984975	55.0999952810655
0.728547579298831	59.0869803690667
0.729549248747913	62.4164715908934
0.730550918196995	64.3190699108462
0.731552587646077	63.9895281683069
0.732554257095159	61.0839741145285
0.73355592654424	56.1240112439277
0.734557595993322	50.2939809843973
0.735559265442404	44.8246499280237
0.736560934891486	40.5748325023604
0.737562604340568	37.9666721474645
0.738564273789649	37.074717107387
0.739565943238731	37.7427057842269
0.740567612687813	39.7063657262017
0.741569282136895	42.6917234120073
0.742570951585977	46.4529727528692
0.743572621035058	50.7454800862611
0.74457429048414	55.2477868221062
0.745575959933222	59.4536346615334
0.746577629382304	62.5972395738264
0.747579298831386	63.7648399405108
0.748580968280467	62.3285270193874
0.749582637729549	58.4620115112938
0.750584307178631	53.1561017406575
0.751585976627713	47.6711290364185
0.752587646076795	43.0227031445698
0.753589315525876	39.8268659630546
0.754590984974958	38.3509886122368
0.75559265442404	38.5952218079127
0.756594323873122	40.3769896867561
0.757595993322204	43.4189422007915
0.758597662771285	47.3977837506776
0.759599332220367	51.9170575250491
0.760601001669449	56.4138025179932
0.761602671118531	60.0731158633346
0.762604340567613	61.9170411236427
0.763606010016694	61.2216765490725
0.764607679465776	58.0422653426375
0.765609348914858	53.2639652326746
0.76661101836394	48.0871825116045
0.767612687813022	43.5226348458931
0.768614357262103	40.2314320213698
0.769616026711185	38.5671408874934
0.770617696160267	38.6341974855993
0.771619365609349	40.3304981620875
0.772621035058431	43.3975416288486
0.773622704507513	47.4510681834619
0.774624373956594	51.9461053454699
0.775626043405676	56.0987924168013
0.776627712854758	58.9062880050646
0.77762938230384	59.4620730609571
0.778631051752922	57.4947292192363
0.779632721202003	53.5983159213703
0.780634390651085	48.8545621324645
0.781636060100167	44.2961259493377
0.782637729549249	40.6660501488239
0.783639398998331	38.4292784648845
0.784641068447412	37.8279786484775
0.785642737896494	38.8976988673886
0.786644407345576	41.4714891554705
0.787646076794658	45.1876294454704
0.78864774624374	49.4658829831391
0.789649415692821	53.460139502775
0.790651085141903	56.1303184503219
0.791652754590985	56.6127927157057
0.792654424040067	54.7335907114595
0.793656093489149	51.1226385049467
0.79465776293823	46.7854258524574
0.795659432387312	42.6349662334365
0.796661101836394	39.3265451664574
0.797662771285476	37.2929991549364
0.798664440734558	36.7916407268591
0.799666110183639	37.8955748982229
0.800667779632721	40.4601572021016
0.801669449081803	44.0941145961507
0.802671118530885	48.1243652807515
0.803672787979967	51.5987847666996
0.804674457429048	53.4941532389194
0.80567612687813	53.193800499777
0.806677796327212	50.8596841437573
0.807679465776294	47.2662864761311
0.808681135225376	43.3181818828582
0.809682804674457	39.7423471691591
0.810684474123539	37.0506015999648
0.811686143572621	35.5989704968853
0.812687813021703	35.6084910874314
0.813689482470785	37.1221016764042
0.814691151919866	39.9384823085198
0.815692821368948	43.5566377295582
0.81669449081803	47.1558263208054
0.817696160267112	49.7203992637139
0.818697829716194	50.4337436970539
0.819699499165276	49.1315126659472
0.820701168614357	46.3354412676396
0.821702838063439	42.8523976590933
0.822704507512521	39.4041035823003
0.823706176961603	36.5203207509101
0.824707846410685	34.5849573654596
0.825709515859766	33.882027941668
0.826711185308848	34.5732963646286
0.82771285475793	36.6175408363214
0.828714524207012	39.6810346492172
0.829716193656094	43.0878262856349
0.830717863105175	45.8945943873492
0.831719532554257	47.2135890058147
0.832721202003339	46.6747570954968
0.833722871452421	44.5850970785619
0.834724540901502	41.6261203448177
0.835726210350584	38.4735666788105
0.836727879799666	35.6423942723526
0.837729549248748	33.5103061154747
0.83873121869783	32.3747471470249
0.839732888146911	32.4567741646277
0.840734557595993	33.8309111228726
0.841736227045075	36.3147145534073
0.842737896494157	39.3832678536527
0.843739565943239	42.198339741054
0.84474123539232	43.8693498445418
0.845742904841402	43.8965423843238
0.846744574290484	42.4105073459524
0.847746243739566	39.9642578795337
0.848747913188648	37.1699141974199
0.849749582637729	34.5123589691051
0.850751252086811	32.3483876692376
0.851752921535893	30.9640605236937
0.852754590984975	30.5997053741723
0.853756260434057	31.4034295663293
0.854757929883138	33.3206907691164
0.85575959933222	35.9790502510662
0.856761268781302	38.6682784220948
0.857762938230384	40.5372385702874
0.858764607679466	41.0021147283269
0.859766277128548	40.0416714068315
0.860767946577629	38.0817404211858
0.861769616026711	35.6641390583913
0.862771285475793	33.2386631721495
0.863772954924875	31.1369856148802
0.864774624373957	29.6231380345763
0.865776293823038	28.9322175023891
0.86677796327212	29.2508837193679
0.867779632721202	30.6250429517758
0.868781302170284	32.8304664688364
0.869782971619366	35.3040442258325
0.870784641068447	37.2680407304595
0.871786310517529	38.0864901156818
0.872787979966611	37.5995293747051
0.873789649415693	36.1036061095249
0.874791318864775	34.0662596206856
0.875792988313856	31.9020863878895
0.876794657762938	29.9192084254058
0.87779632721202	28.3572467061478
0.878797996661102	27.4324268635287
0.879799666110184	27.3422522455118
0.880801335559265	28.2026639231071
0.881803005008347	29.9248898369207
0.882804674457429	32.1074558536979
0.883806343906511	34.0800319822174
0.884808013355593	35.1863069754253
0.885809682804674	35.1371023358616
0.886811352253756	34.0916005890567
0.887813021702838	32.4361940384006
0.88881469115192	30.5508211272142
0.889816360601002	28.7244899775669
0.890818030050083	27.1752084269325
0.891819699499165	26.0947494030104
0.892821368948247	25.6711130253782
0.893823038397329	26.0583613827336
0.894824707846411	27.2789701671046
0.895826377295493	29.0975694801757
0.896828046744574	30.9862619785876
0.897829716193656	32.3100429250593
0.898831385642738	32.6660995680307
0.89983305509182	32.0645840189066
0.900834724540902	30.7968616399957
0.901836393989983	29.2053795296982
0.902838063439065	27.5649047381486
0.903839732888147	26.0778977757572
0.904841402337229	24.9125324721774
0.905843071786311	24.2350747372269
0.906844741235392	24.207966790578
0.907846410684474	24.929334278016
0.908848080133556	26.3165872056013
0.909849749582638	28.0130336518684
0.91085141903172	29.4600994907556
0.911853088480801	30.1757285514705
0.912854757929883	30.0126710755894
0.913856427378965	29.1442423908194
0.914858096828047	27.8646001141299
0.915859766277129	26.4366445255019
0.91686143572621	25.054841445602
0.917863105175292	23.8696131059158
0.918864774624374	23.0218788016968
0.919866444073456	22.6601640549451
0.920868113522538	22.9172269974752
0.921869782971619	23.8276735565919
0.922871452420701	25.2139298355762
0.923873121869783	26.6542054004451
0.924874791318865	27.650418052314
0.925876460767947	27.9082810542489
0.926878130217028	27.4541405595637
0.92787979966611	26.5101252080908
0.928881469115192	25.3226674061767
0.929883138564274	24.0848146809635
0.930884808013356	22.9382327330695
0.931886477462437	22.0026461385648
0.932888146911519	21.4018808582105
0.933889816360601	21.2677537053047
0.934891485809683	21.7002579365237
0.935893155258765	22.6743938026592
0.936894824707846	23.9470901327404
0.937896494156928	25.0924148031194
0.93889816360601	25.7192440979743
0.939899833055092	25.6875735779357
0.940901502504174	25.1088252052297
0.941903171953255	24.1946248105971
0.942904841402337	23.137955705555
0.943906510851419	22.0812801822594
0.944908180300501	21.1326582181369
0.945909849749583	20.3922268041232
0.946911519198664	19.970364318534
0.947913188647746	19.9818588897141
0.948914858096828	20.4959698452064
0.94991652754591	21.4430746130831
0.950918196994992	22.5510130972818
0.951919866444073	23.431289418603
0.952921535893155	23.7996116240302
0.953923205342237	23.6142551863362
0.954924874791319	23.0129763931571
0.955926544240401	22.1772045089751
0.956928213689482	21.2561213648535
0.957929883138564	20.3576751265591
0.958931552587646	19.5676984071694
0.959933222036728	18.9718981457647
0.96093489148581	18.6682479994287
0.961936560934891	18.7554220275903
0.962938230383973	19.2792011110131
0.963939899833055	20.1459014324678
0.964941569282137	21.0850237643789
0.965943238731219	21.7612525408696
0.9669449081803	21.9719198290663
0.967946577629382	21.7256601159623
0.968948247078464	21.1572142777606
0.969949916527546	20.4167737240527
0.970951585976628	19.6212364072052
0.971953255425709	18.8549986581455
0.972954924874791	18.1879965615307
0.973956594323873	17.6937435246017
0.974958263772955	17.4582025002687
0.975959933222037	17.5663689910275
0.976961602671119	18.0505145905062
0.9779632721202	18.8129200239365
0.978964941569282	19.6045301127524
0.979966611018364	20.14072416995
0.980968280467446	20.2703477090275
0.981969949916528	20.0206005522854
0.982971619365609	19.5117660761328
0.983973288814691	18.867908284349
0.984974958263773	18.1830218429394
0.985976627712855	17.5250243346246
0.986978297161937	16.9515409439442
0.987979966611018	16.5249307684995
0.9889816360601	16.3195201570293
0.989983305509182	16.409557913847
0.990984974958264	16.8233381047975
0.991986644407346	17.4749336604007
0.992988313856427	18.1471687916485
0.993989983305509	18.5962359690507
0.994991652754591	18.6973340638032
0.995993322203673	18.4773798418837
0.996994991652755	18.0390811343748
0.997996661101836	17.4862682802541
0.998998330550918	16.8969228531449
1	16.3271698577942


==> nfext_nonlocal_1dot3.dat <==
0.4	0.754457781049435
0.401001669449082	0.756253069048726
0.402003338898164	0.758061752717485
0.403005008347245	0.759883967352813
0.404006677796327	0.761719850169861
0.405008347245409	0.763569540336151
0.406010016694491	0.76543317900664
0.407011686143573	0.767310909359558
0.408013355592654	0.769202876633035
0.409015025041736	0.771109228162537
0.410016694490818	0.773030113419135
0.4110183639399	0.774965684048629
0.412020033388982	0.776916093911548
0.413021702838063	0.778881499124045
0.414023372287145	0.780862058099722
0.415025041736227	0.782857931592397
0.416026711185309	0.784869282739851
0.417028380634391	0.786896277108569
0.418030050083472	0.788939082739509
0.419031719532554	0.790997870194932
0.420033388981636	0.793072812606303
0.421035058430718	0.795164085723322
0.4220367278798	0.797271867964081
0.423038397328881	0.799396340466412
0.424040066777963	0.801537687140432
0.425041736227045	0.80369609472234
0.426043405676127	0.805871752829479
0.427045075125209	0.808064854016724
0.42804674457429	0.810275593834207
0.429048414023372	0.812504170886441
0.430050083472454	0.814750786892861
0.431051752921536	0.817015646749845
0.432053422370618	0.819298958594235
0.4330550918197	0.821600933868423
0.434056761268781	0.823921787387024
0.435058430717863	0.826261737405208
0.436060100166945	0.828621005688719
0.437061769616027	0.830999817585635
0.438063439065109	0.833398402099936
0.43906510851419	0.835816991966909
0.440066777963272	0.838255823730461
0.441068447412354	0.840715137822397
0.442070116861436	0.843195178643715
0.443071786310518	0.845696194647979
0.444073455759599	0.848218438426845
0.445075125208681	0.850762166797793
0.446076794657763	0.853327640894133
0.447078464106845	0.855915126257364
0.448080133555927	0.858524892931955
0.449081803005008	0.861157215562622
0.45008347245409	0.863812373494169
0.451085141903172	0.866490650874005
0.452086811352254	0.869192336757377
0.453088480801336	0.871917725215448
0.454090150250417	0.87466711544628
0.455091819699499	0.877440811888831
0.456093489148581	0.880239124340059
0.457095158597663	0.883062368075232
0.458096828046745	0.885910863971545
0.459098497495826	0.888784938635171
0.460100166944908	0.891684924531831
0.46110183639399	0.894611160121014
0.462103505843072	0.89756398999398
0.463105175292154	0.90054376501564
0.464106844741235	0.903550842470483
0.465108514190317	0.906585586212652
0.466110183639399	0.909648366820327
0.467111853088481	0.912739561754567
0.468113522537563	0.915859555522745
0.469115191986644	0.91900873984675
0.470116861435726	0.922187513836117
0.471118530884808	0.925396284166257
0.47212020033389	0.928635465261962
0.473121869782972	0.931905479486371
0.474123539232053	0.935206757335605
0.475125208681135	0.938539737639246
0.476126878130217	0.94190486776689
0.477128547579299	0.945302603840999
0.478130217028381	0.948733410956243
0.479131886477462	0.952197763405622
0.480133555926544	0.955696144913563
0.481135225375626	0.959229048876296
0.482136894824708	0.962796978609744
0.48313856427379	0.96640044760522
0.484140233722871	0.970039979793234
0.485141903171953	0.973716109815695
0.486143572621035	0.977429383306843
0.487145242070117	0.981180357183244
0.488146911519199	0.984969599943178
0.489148580968281	0.988797691975809
0.490150250417362	0.992665225880496
0.491151919866444	0.996572806796654
0.492153589315526	1.00052105274458
0.493155258764608	1.00451059497764
0.49415692821369	1.0085420783464
0.495158597662771	1.01261616167495
0.496160267111853	1.01673351815012
0.497161936560935	1.0208948357241
0.498163606010017	1.02510081753078
0.499165275459099	1.02935218231676
0.50016694490818	1.03364966488722
0.501168614357262	1.03799401656759
0.502170283806344	1.04238600568157
0.503171953255426	1.0468264180461
0.504173622704507	1.05131605748416
0.505175292153589	1.05585574635607
0.506176961602671	1.06044632611007
0.507178631051753	1.06508865785311
0.508180300500835	1.06978362294264
0.509181969949916	1.07453212360033
0.510183639398998	1.07933508354879
0.51118530884808	1.08419344867217
0.512186978297162	1.08910818770184
0.513188647746244	1.0940802929282
0.514190317195326	1.09911078093987
0.515191986644407	1.10420069339143
0.516193656093489	1.10935109780117
0.517195325542571	1.1145630883801
0.518196994991653	1.11983778689373
0.519198664440735	1.1251763435583
0.520200333889816	1.13057993797284
0.521202003338898	1.13604978008903
0.52220367278798	1.14158711122055
0.523205342237062	1.14719320509384
0.524207011686144	1.15286936894241
0.525208681135225	1.1586169446467
0.526210350584307	1.16443730992186
0.527212020033389	1.1703318795559
0.528213689482471	1.17630210670058
0.529215358931553	1.18234948421794
0.530217028380634	1.18847554608522
0.531218697829716	1.19468186886114
0.532220367278798	1.20097007321692
0.53322203672788	1.20734182553535
0.534223706176962	1.21379883958141
0.535225375626043	1.22034287824858
0.536227045075125	1.22697575538461
0.537228714524207	1.23369933770128
0.538230383973289	1.24051554677269
0.539232053422371	1.24742636112705
0.540233722871452	1.25443381843708
0.541235392320534	1.26154001781477
0.542237061769616	1.26874712221626
0.543238731218698	1.27605736096325
0.54424040066778	1.28347303238779
0.545242070116861	1.29099650660743
0.546243739565943	1.2986302284387
0.547245409015025	1.30637672045695
0.548247078464107	1.31423858621147
0.549248747913189	1.3222185136053
0.55025041736227	1.33031927844984
0.551252086811352	1.33854374820499
0.552253756260434	1.34689488591657
0.553255425709516	1.3553757543633
0.554257095158598	1.36398952042691
0.555258764607679	1.37273945969949
0.556260434056761	1.38162896134377
0.557262103505843	1.39066153322272
0.558263772954925	1.39984080731654
0.559265442404007	1.40917054544616
0.560267111853089	1.41865464532415
0.56126878130217	1.42829714695536
0.562270450751252	1.43810223941158
0.563272120200334	1.44807426800638
0.564273789649416	1.45821774189836
0.565275459098498	1.46853734215363
0.566277128547579	1.47903793030052
0.567278797996661	1.48972455741271
0.568280467445743	1.5006024737597
0.569282136894825	1.51167713906731
0.570283806343907	1.52295423343409
0.571285475792988	1.53443966895408
0.57228714524207	1.54613960210071
0.573288814691152	1.55806044693132
0.574290484140234	1.5702088891776
0.575292153589316	1.58259190129317
0.576293823038397	1.59521675853609
0.577295492487479	1.60809105617157
0.578297161936561	1.62122272788841
0.579298831385643	1.63462006553166
0.580300500834725	1.64829174026424
0.581302170283806	1.66224682528135
0.582303839732888	1.67649482021429
0.58330550918197	1.69104567737406
0.584307178631052	1.70590983000079
0.585308848080134	1.72109822270277
0.586310517529215	1.73662234428811
0.587312186978297	1.75249426321436
0.588313856427379	1.76872666590593
0.589315525876461	1.78533289821709
0.590317195325543	1.80232701034972
0.591318864774624	1.81972380557029
0.592320534223706	1.83753889311082
0.593322203672788	1.85578874568369
0.59432387312187	1.87449076209202
0.595325542570952	1.89366333547565
0.596327212020033	1.91332592779979
0.597328881469115	1.93349915126916
0.598330550918197	1.95420485743813
0.599332220367279	1.97546623488651
0.600333889816361	1.99730791644588
0.601335559265442	2.01975609709267
0.602337228714524	2.0428386637764
0.603338898163606	2.06658533862729
0.604340567612688	2.09102783719064
0.60534223706177	2.11620004357162
0.606343906510851	2.14213820464907
0.607345575959933	2.16888114583738
0.608347245409015	2.19647051125048
0.609348914858097	2.22495103156178
0.610350584307179	2.25437082337064
0.61135225375626	2.28478172449563
0.612353923205342	2.31623967033521
0.613355592654424	2.34880511729114
0.614357262103506	2.38254352026564
0.615358931552588	2.41752587245626
0.616360601001669	2.45382931712228
0.617362270450751	2.49153784273876
0.618363939899833	2.53074307505139
0.619365609348915	2.57154518208101
0.620367278797997	2.61405391120036
0.621368948247078	2.65838978114691
0.62237061769616	2.70468545640357
0.623372287145242	2.75308733697699
0.624373956594324	2.80375740348772
0.625375626043406	2.85687536598182
0.626377295492488	2.91264117539385
0.627378964941569	2.97127796966048
0.628380634390651	3.03303554277087
0.629382303839733	3.09819444539042
0.630383973288815	3.16707085118096
0.631385642737897	3.24002235490562
0.632387312186978	3.31745490851793
0.63338898163606	3.39983115171445
0.634390651085142	3.48768045624561
0.635392320534224	3.58161108122308
0.636393989983306	3.68232493218729
0.637395659432387	3.79063553125654
0.638397328881469	3.90748993783403
0.639398998330551	4.03399550083225
0.640400667779633	4.17145245103384
0.641402337228715	4.32139340172096
0.642404006677796	4.48563069877174
0.643405676126878	4.66631199968892
0.64440734557596	4.86598295271372
0.645409015025042	5.08765234772387
0.646410684474124	5.3348475001757
0.647412353923205	5.61163163382662
0.648414023372287	5.92252214148971
0.649415692821369	6.27218239073514
0.650417362270451	6.66463053523893
0.651419031719533	7.10147154947185
0.652420701168614	7.57827950923523
0.653422370617696	8.07786176653623
0.654424040066778	8.5595149190006
0.65542570951586	8.94697009463428
0.656427378964942	9.12790777154007
0.657429048414023	8.98836616052326
0.658430717863105	8.48376036847609
0.659432387312187	7.6850316161245
0.660434056761269	6.73827609374938
0.661435726210351	5.78177761561334
0.662437395659432	4.90110275205963
0.663439065108514	4.13246160848981
0.664440734557596	3.48298204683321
0.665442404006678	2.94762148699108
0.66644407345576	2.51879939356655
0.667445742904841	2.19058582607313
0.668447412353923	1.95929656423827
0.669449081803005	1.82149236322784
0.670450751252087	1.77078263828771
0.671452420701169	1.79609269491288
0.67245409015025	1.88322725707929
0.673455759599332	2.01829545580081
0.674457429048414	2.1902774793317
0.675459098497496	2.39179991599156
0.676460767946578	2.6187816335701
0.677462437395659	2.86975715298096
0.678464106844741	3.14527919295522
0.679465776293823	3.44749728010618
0.680467445742905	3.77987447310155
0.681469115191987	4.14694620500124
0.682470784641068	4.55396616500443
0.68347245409015	5.00616741373558
0.684474123539232	5.50713503696112
0.685475792988314	6.05539228467577
0.686477462437396	6.63784853591683
0.687479131886477	7.21901265548555
0.688480801335559	7.72831049375735
0.689482470784641	8.05799108347135
0.690484140233723	8.09471437507471
0.691485809682805	7.7869899279182
0.692487479131886	7.19013279579434
0.693489148580968	6.43145151639094
0.69449081803005	5.63612142048321
0.695492487479132	4.88603670115772
0.696494156928214	4.22104876164699
0.697495826377295	3.65578648494101
0.698497495826377	3.19439183469315
0.699499165275459	2.83918831223179
0.700500834724541	2.59410685633088
0.701502504173623	2.46390449418049
0.702504173622704	2.45057911352588
0.703505843071786	2.55022269790364
0.704507512520868	2.75364928944216
0.70550918196995	3.05020480163384
0.706510851419032	3.43110091996358
0.707512520868113	3.88982039834458
0.708514190317195	4.41908455240713
0.709515859766277	5.00401626509854
0.710517529215359	5.61095480451851
0.711519198664441	6.17438405944721
0.712520868113523	6.59422415885992
0.713522537562604	6.76506589553641
0.714524207011686	6.63676211677705
0.715525876460768	6.25160341389924
0.71652754590985	5.71257176683463
0.717529215358932	5.12231864628074
0.718530884808013	4.55073624692385
0.719532554257095	4.03585876918969
0.720534223706177	3.59681572965513
0.721535893155259	3.2454810189856
0.722537562604341	2.99348877621194
0.723539232053422	2.85453776781294
0.724540901502504	2.8422069246223
0.725542570951586	2.96484906593453
0.726544240400668	3.22124279829372
0.72754590984975	3.59890256213902
0.728547579298831	4.07164855418477
0.729549248747913	4.59221170414056
0.730550918196995	5.08332974343363
0.731552587646077	5.44372664591881
0.732554257095159	5.58629053715766
0.73355592654424	5.48888239974978
0.734557595993322	5.20325924982744
0.735559265442404	4.81315952295619
0.736560934891486	4.39125948356994
0.737562604340568	3.98491165016933
0.738564273789649	3.62160894928837
0.739565943238731	3.31899397494795
0.740567612687813	3.09270253393487
0.741569282136895	2.96042213959288
0.742570951585977	2.94128638785144
0.743572621035058	3.04993819261675
0.74457429048414	3.28677033104847
0.745575959933222	3.62778854908199
0.746577629382304	4.01705568096679
0.747579298831386	4.36855281533405
0.748580968280467	4.59123368087249
0.749582637729549	4.63390445851834
0.750584307178631	4.50958561065582
0.751585976627713	4.27355968176257
0.752587646076795	3.98532721848323
0.753589315525876	3.68875942968933
0.754590984974958	3.41158843308624
0.75559265442404	3.1721902447164
0.756594323873122	2.98629679744638
0.757595993322204	2.8711831704468
0.758597662771285	2.8458472170784
0.759599332220367	2.92517248378242
0.760601001669449	3.10768354558504
0.761602671118531	3.36195737525567
0.762604340567613	3.62328721187922
0.763606010016694	3.81363858696763
0.764607679465776	3.88082493717686
0.765609348914858	3.82299011466851
0.76661101836394	3.67517823840775
0.767612687813022	3.48010524313378
0.768614357262103	3.27121127689724
0.769616026711185	3.0707233829622
0.770617696160267	2.89405859230333
0.771619365609349	2.75474513252264
0.772621035058431	2.66763248778117
0.773622704507513	2.6487313085085
0.774624373956594	2.70927407387259
0.775626043405676	2.84342318162991
0.776627712854758	3.01693934120137
0.77762938230384	3.17239276497274
0.778631051752922	3.25732857340378
0.779632721202003	3.25276466664157
0.780634390651085	3.17379497048738
0.781636060100167	3.04927819580222
0.782637729549249	2.90523097515786
0.783639398998331	2.76006637088307
0.784641068447412	2.62655442428335
0.785642737896494	2.51531676515616
0.786644407345576	2.43756260428169
0.787646076794658	2.40566297101
0.78864774624374	2.42948010975593
0.789649415692821	2.50712316775606
0.790651085141903	2.61529813555526
0.791652754590985	2.7128838283592
0.792654424040067	2.76296899059575
0.793656093489149	2.75324774158719
0.79465776293823	2.69453894217
0.795659432387312	2.60606078865608
0.796661101836394	2.50478888416787
0.797662771285476	2.40284761512338
0.798664440734558	2.30900994439063
0.799666110183639	2.23102687215723
0.800667779632721	2.17732045091522
0.801669449081803	2.15685985719937
0.802671118530885	2.17547866534474
0.803672787979967	2.22830736461611
0.804674457429048	2.29447254040578
0.80567612687813	2.34462887391233
0.806677796327212	2.35865187863228
0.807679465776294	2.33470722662643
0.808681135225376	2.28301535040052
0.809682804674457	2.21603206465459
0.810684474123539	2.14367255107546
0.811686143572621	2.07301241930697
0.812687813021703	2.00965601024541
0.813689482470785	1.95917620548497
0.814691151919866	1.92779337523614
0.815692821368948	1.92121330008591
0.81669449081803	1.940495527796
0.817696160267112	1.97670278841528
0.818697829716194	2.01144066161254
0.819699499165276	2.0272216377071
0.820701168614357	2.0175863900559
0.821702838063439	1.98661432281259
0.822704507512521	1.94229920494463
0.823706176961603	1.89186987583323
0.824707846410685	1.84063878503693
0.825709515859766	1.79261811147065
0.826711185308848	1.75150775356411
0.82771285475793	1.72138697486827
0.828714524207012	1.70646496463478
0.829716193656094	1.70899627909896
0.830717863105175	1.72556902066809
0.831719532554257	1.7455988607577
0.832721202003339	1.7565140385356
0.833722871452421	1.75156693059714
0.834724540901502	1.73167311623671
0.835726210350584	1.7015922815254
0.836727879799666	1.66624333863675
0.837729549248748	1.62939252781392
0.83873121869783	1.59383399302666
0.839732888146911	1.56200888009716
0.840734557595993	1.53653794973577
0.841736227045075	1.52027123863582
0.842737896494157	1.51526728964899
0.843739565943239	1.52048492035017
0.84474123539232	1.53008087108193
0.845742904841402	1.53572547892316
0.846744574290484	1.53185888203393
0.847746243739566	1.51802531667308
0.848747913188648	1.49691398689256
0.849749582637729	1.47174011416175
0.850751252086811	1.44507882095823
0.851752921535893	1.41883104811963
0.852754590984975	1.39459032323982
0.853756260434057	1.37401519149423
0.854757929883138	1.35895829315952
0.85575959933222	1.3509914911332
0.856761268781302	1.35004934250266
0.857762938230384	1.35304522255868
0.858764607679466	1.35471381001515
0.859766277128548	1.35088600059837
0.860767946577629	1.34060900443303
0.861769616026711	1.32530682273542
0.862771285475793	1.30702516828199
0.863772954924875	1.28748950831532
0.864774624373957	1.26797604825038
0.865776293823038	1.24951635883152
0.86677796327212	1.23314542572657
0.867779632721202	1.22003381211733
0.868781302170284	1.21129279810273
0.869782971619366	1.20722090221391
0.870784641068447	1.20631148718965
0.871786310517529	1.20537529659286
0.872787979966611	1.20143467273052
0.873789649415693	1.19342590618744
0.874791318864775	1.18200940418117
0.875792988313856	1.16845253027974
0.876794657762938	1.15389927293847
0.87779632721202	1.13920383576483
0.878797996661102	1.1250329116331
0.879799666110184	1.11202492651988
0.880801335559265	1.10090072619667
0.881803005008347	1.0924075531557
0.882804674457429	1.08693317870819
0.883806343906511	1.08385451952164
0.884808013355593	1.08134824636349
0.885809682804674	1.07736796749067
0.886811352253756	1.07090519009129
0.887813021702838	1.06216081053506
0.88881469115192	1.05188795347102
0.889816360601002	1.04083926326333
0.890818030050083	1.02958959560233
0.891819699499165	1.0185733696304
0.892821368948247	1.00818237821487
0.893823038397329	0.998849573227249
0.894824707846411	0.991054927458843
0.895826377295493	0.985152420587638
0.896828046744574	0.980982448922227
0.897829716193656	0.977596970418944
0.898831385642738	0.973658559833497
0.89983305509182	0.968290517646517
0.900834724540902	0.961421791832394
0.901836393989983	0.953462914938213
0.902838063439065	0.944902049151746
0.903839732888147	0.936129956973806
0.904841402337229	0.927435344371205
0.905843071786311	0.919060486850848
0.906844741235392	0.911260017055073
0.907846410684474	0.904327655916703
0.908848080133556	0.898536041479111
0.909849749582638	0.893934912375671
0.91085141903172	0.890110613546897
0.911853088480801	0.886258475336867
0.912854757929883	0.881675050904406
0.913856427378965	0.876140434466787
0.914858096828047	0.869833293162103
0.915859766277129	0.863058443619031
0.91686143572621	0.856083382156951
0.917863105175292	0.849105718223458
0.918864774624374	0.84227943341926
0.919866444073456	0.83575314048617
0.920868113522538	0.829698011192872
0.921869782971619	0.82429900438054
0.922871452420701	0.819668828068204
0.923873121869783	0.815688905446008
0.924874791318865	0.811940042199894
0.925876460767947	0.80791455689762
0.926878130217028	0.803333771435866
0.92787979966611	0.798219141368292
0.928881469115192	0.792742532488616
0.929883138564274	0.787085097721448
0.930884808013356	0.781386360993967
0.931886477462437	0.775749173969801
0.932888146911519	0.770262103969058
0.933889816360601	0.765021235035539
0.934891485809683	0.760139024264801
0.935893155258765	0.755718841440954
0.936894824707846	0.751774817008059
0.937896494156928	0.748140695844773
0.93889816360601	0.744504734331961
0.939899833055092	0.740601966901526
0.940901502504174	0.736354479667375
0.941903171953255	0.731833075268606
0.942904841402337	0.727153340656603
0.943906510851419	0.72241531050294
0.944908180300501	0.717692069799609
0.945909849749583	0.713039829194299
0.946911519198664	0.708512388325794
0.947913188647746	0.704172339448011
0.948914858096828	0.700090126853902
0.94991652754591	0.696315704232191
0.950918196994992	0.69281930501519
0.951919866444073	0.689454462840641
0.952921535893155	0.686024144997168
0.953923205342237	0.682405421251316
0.954924874791319	0.678592602019947
0.955926544240401	0.674646338469463
0.956928213689482	0.670636084285095
0.957929883138564	0.666616314835755
0.958931552587646	0.662626338458769
0.959933222036728	0.658698217161348
0.96093489148581	0.654865354903972
0.961936560934891	0.651167809788381
0.962938230383973	0.647647773330864
0.963939899833055	0.644325767362216
0.964941569282137	0.641162787275095
0.965943238731219	0.638052376340893
0.9669449081803	0.63487951731376
0.967946577629382	0.631590078537668
0.968948247078464	0.628196505405783
0.969949916527546	0.624740112457708
0.970951585976628	0.621261205213879
0.971953255425709	0.617789806172597
0.972954924874791	0.61434767290161
0.973956594323873	0.610953510249682
0.974958263772955	0.607627949901249
0.975959933222037	0.604395969650524
0.976961602671119	0.601282218455121
0.9779632721202	0.598293883107136
0.978964941569282	0.595398186788349
0.979966611018364	0.592524887468942
0.980968280467446	0.589608009563683
0.981969949916528	0.586622983321451
0.982971619365609	0.58358248124845
0.983973288814691	0.580512371626547
0.984974958263773	0.577435926721426
0.985976627712855	0.574369957982413
0.986978297161937	0.571326656977085
0.987979966611018	0.56831682712674
0.9889816360601	0.565352791124548
0.989983305509182	0.562449568561223
0.990984974958264	0.559621406786961
0.991986644407346	0.556870604525347
0.992988313856427	0.55417419823453
0.993989983305509	0.551487740774898
0.994991652754591	0.54877203131288
0.995993322203673	0.546013933638373
0.996994991652755	0.543221860651391
0.997996661101836	0.540411056201306
0.998998330550918	0.537594691602345
1	0.534781999137477


==> nfext_nonlocal_1dot5.dat <==
0.4	0.148569947174698
0.401001669449082	0.148953800138319
0.402003338898164	0.149340652903704
0.403005008347245	0.149730537394592
0.404006677796327	0.150123486006627
0.405008347245409	0.15051953161613
0.406010016694491	0.150918707589057
0.407011686143573	0.151321047790167
0.408013355592654	0.1517265865924
0.409015025041736	0.152135358886463
0.410016694490818	0.152547400090643
0.4110183639399	0.152962746160841
0.412020033388982	0.153381433600841
0.413021702838063	0.153803499472815
0.414023372287145	0.154228981408074
0.415025041736227	0.154657917618074
0.416026711185309	0.155090346905672
0.417028380634391	0.15552630867666
0.418030050083472	0.155965842951562
0.419031719532554	0.156408990377714
0.420033388981636	0.156855792241637
0.421035058430718	0.157306290481704
0.4220367278798	0.157760527701111
0.423038397328881	0.158218547181163
0.424040066777963	0.158680392894886
0.425041736227045	0.159146109520964
0.426043405676127	0.159615742458026
0.427045075125209	0.160089337839279
0.42804674457429	0.160566942547505
0.429048414023372	0.161048604230429
0.430050083472454	0.161534371316474
0.431051752921536	0.162024293030902
0.432053422370618	0.162518419412376
0.4330550918197	0.163016801329922
0.434056761268781	0.163519490500337
0.435058430717863	0.164026539506033
0.436060100166945	0.164538001813342
0.437061769616027	0.165053931791284
0.438063439065109	0.165574384730832
0.43906510851419	0.166099416864669
0.440066777963272	0.16662908538746
0.441068447412354	0.167163448476658
0.442070116861436	0.16770256531386
0.443071786310518	0.16824649610672
0.444073455759599	0.16879530211145
0.445075125208681	0.169349045655922
0.446076794657763	0.169907790163383
0.447078464106845	0.17047160017682
0.448080133555927	0.171040541383971
0.449081803005008	0.171614680643026
0.45008347245409	0.17219408600903
0.451085141903172	0.172778826761005
0.452086811352254	0.173368973429825
0.453088480801336	0.173964597826862
0.454090150250417	0.174565773073433
0.455091819699499	0.175172573631068
0.456093489148581	0.175785075332633
0.457095158597663	0.176403355414327
0.458096828046745	0.177027492548598
0.459098497495826	0.177657566877992
0.460100166944908	0.178293660049974
0.46110183639399	0.178935855252757
0.462103505843072	0.179584237252169
0.463105175292154	0.180238892429592
0.464106844741235	0.180899908821017
0.465108514190317	0.181567376157245
0.466110183639399	0.182241385905283
0.467111853088481	0.182922031310964
0.468113522537563	0.183609407442854
0.469115191986644	0.184303611237467
0.470116861435726	0.185004741545856
0.471118530884808	0.185712899181618
0.47212020033389	0.186428186970361
0.473121869782972	0.187150709800703
0.474123539232053	0.187880574676832
0.475125208681135	0.188617890772711
0.476126878130217	0.189362769487969
0.477128547579299	0.190115324505552
0.478130217028381	0.19087567185119
0.479131886477462	0.191643929954758
0.480133555926544	0.192420219713594
0.481135225375626	0.193204664557853
0.482136894824708	0.19399739051797
0.48313856427379	0.194798526294316
0.484140233722871	0.195608203329134
0.485141903171953	0.196426555880831
0.486143572621035	0.197253721100738
0.487145242070117	0.198089839112411
0.488146911519199	0.198935053093594
0.489148580968281	0.199789509360937
0.490150250417362	0.200653357457582
0.491151919866444	0.201526750243731
0.492153589315526	0.202409843990322
0.493155258764608	0.203302798475929
0.49415692821369	0.204205777087027
0.495158597662771	0.205118946921756
0.496160267111853	0.206042478897329
0.497161936560935	0.206976547861234
0.498163606010017	0.207921332706394
0.499165275459099	0.208877016490446
0.50016694490818	0.20984378655932
0.501168614357262	0.210821834675288
0.502170283806344	0.211811357149698
0.503171953255426	0.212812554980574
0.504173622704507	0.213825633995301
0.505175292153589	0.214850804998628
0.506176961602671	0.215888283926202
0.507178631051753	0.216938292003898
0.508180300500835	0.218001055913203
0.509181969949916	0.219076807962905
0.510183639398998	0.220165786267405
0.51118530884808	0.221268234931925
0.512186978297162	0.222384404244952
0.513188647746244	0.223514550878228
0.514190317195326	0.224658938094671
0.515191986644407	0.225817835964561
0.516193656093489	0.226991521590413
0.517195325542571	0.228180279340936
0.518196994991653	0.229384401094511
0.519198664440735	0.230604186492657
0.520200333889816	0.231839943203964
0.521202003338898	0.233091987199014
0.52220367278798	0.234360643036817
0.523205342237062	0.235646244163358
0.524207011686144	0.236949133222837
0.525208681135225	0.238269662382265
0.526210350584307	0.239608193670079
0.527212020033389	0.24096509932951
0.528213689482471	0.24234076218745
0.529215358931553	0.243735576039647
0.530217028380634	0.245149946053059
0.531218697829716	0.246584289186305
0.532220367278798	0.248039034629151
0.53322203672788	0.249514624262077
0.534223706176962	0.251011513137
0.535225375626043	0.25253016998032
0.536227045075125	0.254071077719506
0.537228714524207	0.255634734034561
0.538230383973289	0.257221651935714
0.539232053422371	0.258832360368873
0.540233722871452	0.26046740485039
0.541235392320534	0.262127348132831
0.542237061769616	0.263812770903564
0.543238731218698	0.265524272518068
0.54424040066778	0.267262471770036
0.545242070116861	0.269028007700438
0.546243739565943	0.270821540447922
0.547245409015025	0.272643752143035
0.548247078464107	0.274495347848955
0.549248747913189	0.276377056551628
0.55025041736227	0.278289632202368
0.551252086811352	0.28023385481625
0.552253756260434	0.282210531629826
0.553255425709516	0.284220498321992
0.554257095158598	0.286264620302089
0.555258764607679	0.288343794069657
0.556260434056761	0.290458948650561
0.557262103505843	0.292611047114619
0.558263772954925	0.294801088180208
0.559265442404007	0.297030107911807
0.560267111853089	0.299299181516848
0.56126878130217	0.301609425248819
0.562270450751252	0.303961998424072
0.563272120200334	0.30635810556044
0.564273789649416	0.308798998646401
0.565275459098498	0.311285979550279
0.566277128547579	0.313820402579774
0.567278797996661	0.316403677202981
0.568280467445743	0.319037270943019
0.569282136894825	0.321722712459471
0.570283806343907	0.324461594830971
0.571285475792988	0.327255579054583
0.57228714524207	0.330106397779004
0.573288814691152	0.333015859290212
0.574290484140234	0.335985851769857
0.575292153589316	0.339018347848646
0.576293823038397	0.342115409479038
0.577295492487479	0.345279193153911
0.578297161936561	0.348511955500475
0.579298831385643	0.351816059281529
0.580300500834725	0.35519397983942
0.581302170283806	0.358648312021571
0.582303839732888	0.362181777630464
0.58330550918197	0.365797233445348
0.584307178631052	0.36949767986796
0.585308848080134	0.373286270250062
0.586310517529215	0.377166320966822
0.587312186978297	0.381141322307111
0.588313856427379	0.38521495025958
0.589315525876461	0.389391079282319
0.590317195325543	0.393673796153856
0.591318864774624	0.398067415014543
0.592320534223706	0.402576493720231
0.593322203672788	0.407205851644566
0.59432387312187	0.411960589082766
0.595325542570952	0.416846108428478
0.596327212020033	0.421868137316697
0.597328881469115	0.427032753950118
0.598330550918197	0.432346414854321
0.599332220367279	0.437815985339141
0.600333889816361	0.4434487729805
0.601335559265442	0.449252564479354
0.602337228714524	0.455235666303369
0.603338898163606	0.461406949573601
0.604340567612688	0.46777589972409
0.60534223706177	0.474352671538607
0.606343906510851	0.481148150257667
0.607345575959933	0.488174019552788
0.608347245409015	0.495442837286506
0.609348914858097	0.502968120119415
0.610350584307179	0.510764438193572
0.61135225375626	0.51884752131991
0.612353923205342	0.527234378332264
0.613355592654424	0.535943431549603
0.614357262103506	0.544994668620188
0.615358931552588	0.55440981441866
0.616360601001669	0.56421252614294
0.617362270450751	0.574428615330521
0.618363939899833	0.585086301204812
0.619365609348915	0.596216500599337
0.620367278797997	0.607853160725155
0.621368948247078	0.620033642288359
0.62237061769616	0.632799161984877
0.623372287145242	0.64619530526872
0.624373956594324	0.66027262259614
0.625375626043406	0.675087325205102
0.626377295492488	0.690702100042392
0.627378964941569	0.707187067885632
0.628380634390651	0.724620914264315
0.629382303839733	0.743092229770467
0.630383973288815	0.762701105162235
0.631385642737897	0.783561037810159
0.632387312186978	0.805801220163536
0.63338898163606	0.829569298840048
0.634390651085142	0.85503471567647
0.635392320534224	0.882392770836398
0.636393989983306	0.91186958422601
0.637395659432387	0.94372817639753
0.638397328881469	0.978275944792557
0.639398998330551	1.01587387521444
0.640400667779633	1.05694789804889
0.641402337228715	1.10200286249059
0.642404006677796	1.15163963169157
0.643405676126878	1.20657573381618
0.64440734557596	1.26766970118526
0.645409015025042	1.33594840159453
0.646410684474124	1.41263470566478
0.647412353923205	1.49916848618541
0.648414023372287	1.59720464757006
0.649415692821369	1.70855254592463
0.650417362270451	1.83498225267946
0.651419031719533	1.9777491787933
0.652420701168614	2.13656423638781
0.653422370617696	2.30758804406337
0.654424040066778	2.48007401466641
0.65542570951586	2.63226451375675
0.656427378964942	2.73022340339409
0.657429048414023	2.73696410605938
0.658430717863105	2.63376262421396
0.659432387312187	2.43619950861216
0.660434056761269	2.1846914201187
0.661435726210351	1.92015674154483
0.662437395659432	1.66927451967778
0.663439065108514	1.4441251680991
0.664440734557596	1.24755111988855
0.665442404006678	1.07799778640619
0.66644407345576	0.932399179980554
0.667445742904841	0.807591132033842
0.668447412353923	0.700922735404603
0.669449081803005	0.610501820364721
0.670450751252087	0.535294628795933
0.671452420701169	0.475153125629892
0.67245409015025	0.430726869725412
0.673455759599332	0.403126151121989
0.674457429048414	0.393255413190836
0.675459098497496	0.401074774302033
0.676460767946578	0.42536746787306
0.677462437395659	0.46424062114527
0.678464106844741	0.515895446026269
0.679465776293823	0.579143710233418
0.680467445742905	0.653572242626403
0.681469115191987	0.73949949999694
0.682470784641068	0.837842561609622
0.68347245409015	0.949907366777853
0.684474123539232	1.07700821667997
0.685475792988314	1.21969989142856
0.686477462437396	1.37626203833218
0.687479131886477	1.54005699425959
0.688480801335559	1.69606174947127
0.689482470784641	1.81924035080747
0.690484140233723	1.88048973932304
0.691485809682805	1.86219391204442
0.692487479131886	1.77097323647476
0.693489148580968	1.63246213513427
0.69449081803005	1.47477967873646
0.695492487479132	1.31770785212895
0.696494156928214	1.17154206106599
0.697495826377295	1.04018976749855
0.698497495826377	0.924304116716915
0.699499165275459	0.823319401387073
0.700500834724541	0.736589914891131
0.701502504173623	0.664027067875733
0.702504173622704	0.606489504184271
0.703505843071786	0.565987047451416
0.704507512520868	0.545563529270452
0.70550918196995	0.548646527995717
0.706510851419032	0.577955560936427
0.707512520868113	0.634594121049783
0.708514190317195	0.717768701029193
0.709515859766277	0.824536223872828
0.710517529215359	0.948504223387661
0.711519198664441	1.07733504097557
0.712520868113523	1.19121757028044
0.713522537562604	1.2669574072343
0.714524207011686	1.28923616306413
0.715525876460768	1.25976338381505
0.71652754590985	1.19386105540185
0.717529215358932	1.10952159094501
0.718530884808013	1.0201659040401
0.719532554257095	0.933541434695446
0.720534223706177	0.853415500365526
0.721535893155259	0.781477256097739
0.722537562604341	0.718701113573307
0.723539232053422	0.666239745171812
0.724540901502504	0.626032668317594
0.725542570951586	0.601165948259959
0.726544240400668	0.595752023070292
0.72754590984975	0.613880740519637
0.728547579298831	0.657404849483167
0.729549248747913	0.723079243599379
0.730550918196995	0.80033619035746
0.731552587646077	0.871886301304161
0.732554257095159	0.919694709477608
0.73355592654424	0.934179688813076
0.734557595993322	0.918005444005816
0.735559265442404	0.881096648730973
0.736560934891486	0.83368687966552
0.737562604340568	0.783046566523457
0.738564273789649	0.733463760690169
0.739565943238731	0.687329032603844
0.740567612687813	0.64619372196781
0.741569282136895	0.611561763331064
0.742570951585977	0.585451070745265
0.743572621035058	0.570674434621908
0.74457429048414	0.570502567273207
0.745575959933222	0.587122829854836
0.746577629382304	0.618813231627332
0.747579298831386	0.657658284717576
0.748580968280467	0.691284134775742
0.749582637729549	0.709293876851928
0.750584307178631	0.708719110719936
0.751585976627713	0.693223256045324
0.752587646076795	0.668678365998485
0.753589315525876	0.640037060158248
0.754590984974958	0.610568759151256
0.75559265442404	0.5822707983526
0.756594323873122	0.556504168178936
0.757595993322204	0.534533083472118
0.758597662771285	0.517909480497702
0.759599332220367	0.508596324798697
0.760601001669449	0.508502424698922
0.761602671118531	0.518035375246316
0.762604340567613	0.5341700588868
0.763606010016694	0.550335182800825
0.764607679465776	0.55980212014454
0.765609348914858	0.559622831050405
0.76661101836394	0.550988245576808
0.767612687813022	0.536864174164473
0.768614357262103	0.520014073476472
0.769616026711185	0.502376321087327
0.770617696160267	0.485207352094073
0.771619365609349	0.46941835125242
0.772621035058431	0.455881859465505
0.773622704507513	0.445634626983068
0.774624373956594	0.439855632849368
0.775626043405676	0.439374189809167
0.776627712854758	0.443622898489992
0.77762938230384	0.449872690801128
0.778631051752922	0.454260524517629
0.779632721202003	0.454181468877065
0.780634390651085	0.449410826675234
0.781636060100167	0.441218318060478
0.782637729549249	0.431115085818841
0.783639398998331	0.420272249261588
0.784641068447412	0.40948333777014
0.785642737896494	0.399319920106736
0.786644407345576	0.390302085934178
0.787646076794658	0.383016728624902
0.78864774624374	0.378107020176107
0.789649415692821	0.375997314162127
0.790651085141903	0.376328857169966
0.791652754590985	0.377610989561433
0.792654424040067	0.377868258701148
0.793656093489149	0.375881302364755
0.79465776293823	0.371633171811822
0.795659432387312	0.36578734574168
0.796661101836394	0.359083781581964
0.797662771285476	0.352089142363945
0.798664440734558	0.345197001448563
0.799666110183639	0.338709888581197
0.800667779632721	0.332922156055586
0.801669449081803	0.328164375173449
0.802671118530885	0.324753187308869
0.803672787979967	0.322779689127885
0.804674457429048	0.321818337193119
0.80567612687813	0.320941441849536
0.806677796327212	0.319257952280545
0.807679465776294	0.316429374840774
0.808681135225376	0.312634765013382
0.809682804674457	0.308241955571205
0.810684474123539	0.303583195335551
0.811686143572621	0.298899183798606
0.812687813021703	0.294364829992845
0.813689482470785	0.290132768743479
0.814691151919866	0.286366304862393
0.815692821368948	0.283236952612185
0.81669449081803	0.280850025635963
0.817696160267112	0.279099104606433
0.818697829716194	0.277594083498266
0.819699499165276	0.275849848995615
0.820701168614357	0.27359027992157
0.821702838063439	0.270828478833803
0.822704507512521	0.26772745015963
0.823706176961603	0.264461291037929
0.824707846410685	0.261163164707137
0.825709515859766	0.257928688200052
0.826711185308848	0.254836273182634
0.82771285475793	0.251965775983552
0.828714524207012	0.249403257282253
0.829716193656094	0.24721435438844
0.830717863105175	0.245377857976082
0.831719532554257	0.243732158736536
0.832721202003339	0.242036831976977
0.833722871452421	0.240124380190926
0.834724540901502	0.237971800984005
0.835726210350584	0.235647822852025
0.836727879799666	0.233238641927624
0.837729549248748	0.230813523287028
0.83873121869783	0.228422251024266
0.839732888146911	0.226104142940829
0.840734557595993	0.223897692342249
0.841736227045075	0.221844677558732
0.842737896494157	0.219980605727107
0.843739565943239	0.218305183328561
0.84474123539232	0.216751719943949
0.845742904841402	0.215205427305995
0.846744574290484	0.213574689861237
0.847746243739566	0.211836684657018
0.848747913188648	0.210019335381432
0.849749582637729	0.20816404456413
0.850751252086811	0.206305617633363
0.851752921535893	0.204469170761439
0.852754590984975	0.202673983485413
0.853756260434057	0.200938286120974
0.854757929883138	0.19928188660727
0.85575959933222	0.197722936417709
0.856761268781302	0.196265135888588
0.857762938230384	0.194881694384593
0.858764607679466	0.193519138352216
0.859766277128548	0.192129422364285
0.860767946577629	0.190696151595353
0.861769616026711	0.189229862597989
0.862771285475793	0.187749997599198
0.863772954924875	0.186273724703776
0.864774624373957	0.184813506159511
0.865776293823038	0.183378651052909
0.86677796327212	0.181977635656402
0.867779632721202	0.18061963420041
0.868781302170284	0.179313622346712
0.869782971619366	0.178063082356319
0.870784641068447	0.176857997281394
0.871786310517529	0.175674193975918
0.872787979966611	0.174486989656602
0.873789649415693	0.173285589912451
0.874791318864775	0.172073223368006
0.875792988313856	0.170858762715439
0.876794657762938	0.169650584314761
0.87779632721202	0.168454836294823
0.878797996661102	0.167275979490374
0.879799666110184	0.166117885191667
0.880801335559265	0.164984686837982
0.881803005008347	0.163880682248046
0.882804674457429	0.162808313434391
0.883806343906511	0.161764379391061
0.884808013355593	0.160738466286155
0.885809682804674	0.159718142259391
0.886811352253756	0.158696537705191
0.887813021702838	0.157673945631458
0.88881469115192	0.156654208150933
0.889816360601002	0.155641365359755
0.890818030050083	0.154638452504754
0.891819699499165	0.153647607144868
0.892821368948247	0.152670568877066
0.893823038397329	0.151709135257109
0.894824707846411	0.150765275826798
0.895826377295493	0.149840464924194
0.896828046744574	0.148934028338676
0.897829716193656	0.148041832415197
0.898831385642738	0.147157831212607
0.89983305509182	0.1462777800248
0.900834724540902	0.145400942135864
0.901836393989983	0.144528793934577
0.902838063439065	0.143663236987243
0.903839732888147	0.142805770968307
0.904841402337229	0.141957426229241
0.905843071786311	0.141118973906326
0.906844741235392	0.140291159513134
0.907846410684474	0.139474827558144
0.908848080133556	0.138670758804524
0.909849749582638	0.137879033888437
0.91085141903172	0.137098229859432
0.911853088480801	0.136325593533655
0.912854757929883	0.135558622990686
0.913856427378965	0.134796373061271
0.914858096828047	0.134039234572541
0.915859766277129	0.133288047478175
0.91686143572621	0.132543544689319
0.917863105175292	0.131806225823494
0.918864774624374	0.13107642853219
0.919866444073456	0.130354441393968
0.920868113522538	0.12964058961415
0.921869782971619	0.12893522764799
0.922871452420701	0.128238539394396
0.923873121869783	0.127550149929127
0.924874791318865	0.126868939628683
0.925876460767947	0.126193546638317
0.926878130217028	0.125523154137202
0.92787979966611	0.124857687701079
0.928881469115192	0.124197456454315
0.929883138564274	0.123542801235996
0.930884808013356	0.122893961758227
0.931886477462437	0.122251082433467
0.932888146911519	0.121614261638864
0.933889816360601	0.120983600323583
0.934891485809683	0.120359224900221
0.935893155258765	0.119741245438622
0.936894824707846	0.119129611043035
0.937896494156928	0.11852393996005
0.93889816360601	0.117923577139491
0.939899833055092	0.117327946212146
0.940901502504174	0.116736814381526
0.941903171953255	0.1161502276629
0.942904841402337	0.115568319351294
0.943906510851419	0.114991196100627
0.944908180300501	0.114418914235415
0.945909849749583	0.11385149587728
0.946911519198664	0.113288953061757
0.947913188647746	0.112731306623944
0.948914858096828	0.112178587351182
0.94991652754591	0.111630798511305
0.950918196994992	0.11108783449169
0.951919866444073	0.110549428225581
0.952921535893155	0.11001524065156
0.953923205342237	0.109485033751319
0.954924874791319	0.10895873270176
0.955926544240401	0.108436356566659
0.956928213689482	0.10791793807482
0.957929883138564	0.107403489642798
0.958931552587646	0.106893002087711
0.959933222036728	0.106386454495131
0.96093489148581	0.105883824925649
0.961936560934891	0.105385097241762
0.962938230383973	0.104890257299742
0.963939899833055	0.104399268764628
0.964941569282137	0.103912033785503
0.965943238731219	0.103428384106411
0.9669449081803	0.102948141725511
0.967946577629382	0.102471191491824
0.968948247078464	0.101997487731588
0.969949916527546	0.101527015154002
0.970951585976628	0.10105975741994
0.971953255425709	0.100595687024427
0.972954924874791	0.100134766889404
0.973956594323873	0.0996769551894367
0.974958263772955	0.0992222098957594
0.975959933222037	0.0987704910739415
0.976961602671119	0.0983217574476405
0.9779632721202	0.0978759530693478
0.978964941569282	0.0974329895638884
0.979966611018364	0.0969927476566271
0.980968280467446	0.0965551094144235
0.981969949916528	0.0961199871913103
0.982971619365609	0.0956873203154253
0.983973288814691	0.0952570559928071
0.984974958263773	0.0948291364753309
0.985976627712855	0.0944034954597683
0.986978297161937	0.0939800588612004
0.987979966611018	0.0935587465627533
0.9889816360601	0.0931394738351956
0.989983305509182	0.0927221515642373
0.990984974958264	0.0923066836094522
0.991986644407346	0.0918929595329469
0.992988313856427	0.091480845985735
0.993989983305509	0.0910701881252377
0.994991652754591	0.0906608247718224
0.995993322203673	0.090252600721057
0.996994991652755	0.0898453652320002
0.997996661101836	0.0894389664291863
0.998998330550918	0.08903325272273
1	0.0886280849889037

